Derivation and Numerical Simulation of a Thermodynamically Consistent Magneto Two-phase Flow Model

Motivated by Magnetic Drug Targeting (MDT), we derive a thermodynamically consistent two-phase model for the coupled dynamics of superparamagnetic iron oxide nanoparticles (SPIONs), a carrier fluid, and the magnetic field. The model includes a convection-diffusion equation for the SPION dispersion volume density and a modified Navier-Stokes system for the mixture velocity with SPION-dependent density and viscosity, an additional momentum flux due to relative SPION motion, and a magnetic body force. Additionally, the SPIONs interact with a quasi-static Maxwell system through their magnetization which is of Langevin type. The coupled system satisfies a global energy-dissipation balance. Moreover, we develop a semi-implicit finite element scheme with explicit flux-corrected transport stabilization and simulate the attraction of an initially localized SPION dispersion towards an external magnet in a system closed to mass exchange, using parameter values representative of MDT settings. The resulting SPION redistribution and induced flow are analyzed through physical observables, including energy and dissipation contributions and iron mass within a target region. Temporal convergence studies assess the ability of the numerical scheme to reproduce the energy-dissipation balance. Finally, we study the influence of individual coupling mechanisms on particle accumulation, maximum iron density, and peak flow velocity.

==> data/heatmap_10mgperml.dat <==
x y value
0 0 0.1296107629603037
1 0 -0.2112022423096748
2 0 -0.1537998180999002
0 1 0.474532912745669
1 1 -0.7216531747987766
2 1 0.04558642010908576
0 2 0
1 2 0
2 2 0
0 3 -106.9908469472858
1 3 213.146922067738
2 3 -96.85627680864451
0 4 5.161071884581443
1 4 5.363962592597972
2 4 -3.066927256546449


==> data/heatmap_1mgperml.dat <==
x y value
0 0 -0.003888765157489277
1 0 -0.03973304051708054
2 0 -0.01781038777196519
0 1 0.004388705762292366
1 1 -0.02093809382526554
2 1 0.0009969662511079692
0 2 0
1 2 0
2 2 0
0 3 -100.317313822738
1 3 122.4497407921141
2 3 -99.80227444496725
0 4 0.3166031106279654
1 4 0.8571488055087286
2 4 -0.1767956036985961


==> simulationData/FCT_explicit/convergenceStudy/convergence_D_drag_ref=6_T=10s.txt <==
# Self-convergence: D_drag
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	2.53e-04	--	1.01e-03	--
2	0.0125	4.54e-04	-0.85	9.35e-04	0.11
3	0.00625	2.21e-04	1.04	7.03e-04	0.41
4	0.003125	1.18e-04	0.91	3.90e-04	0.85


==> simulationData/FCT_explicit/convergenceStudy/convergence_D_kin_ref=6_T=10s.txt <==
# Self-convergence: D_kin
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	3.19e+00	--	5.81e+00	--
2	0.0125	2.35e+00	0.44	5.29e+00	0.13
3	0.00625	9.21e-01	1.35	4.50e+00	0.23
4	0.003125	4.46e-01	1.05	3.11e+00	0.53


==> simulationData/FCT_explicit/convergenceStudy/convergence_D_tot_ref=6_T=10s.txt <==
# Self-convergence: D_tot
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	3.19e+00	--	5.81e+00	--
2	0.0125	2.35e+00	0.44	5.29e+00	0.13
3	0.00625	9.21e-01	1.35	4.50e+00	0.23
4   0.003125	4.46e-01	1.05	3.11e+00	0.53


==> simulationData/FCT_explicit/convergenceStudy/convergence_E_kin_ref=6_T=10s.txt <==
# Self-convergence: E_kin
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	3.15e+01	--	2.84e+01	--
2	0.0125	9.78e+00	1.69	2.25e+01	0.33
3	0.00625	4.91e+00	0.99	1.90e+01	0.25
4	0.003125	2.12e+00	1.21	1.26e+01	0.59

==> simulationData/FCT_explicit/convergenceStudy/convergence_E_mag_1_ref=6_T=10s.txt <==
# Self-convergence: E_mag_1
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	4.02e+01	--	1.02e+02	--
2	0.0125	3.51e+01	0.20	8.09e+01	0.33
3	0.00625	1.38e+01	1.35	4.93e+01	0.71
4	0.003125	6.87e+00	1.01	3.14e+01	0.65


==> simulationData/FCT_explicit/convergenceStudy/convergence_E_mag_2_ref=6_T=10s.txt <==
# Self-convergence: E_mag_2
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	3.79e+01	--	1.00e+02	--
2	0.0125	3.42e+01	0.15	7.99e+01	0.33
3	0.00625	1.34e+01	1.35	4.87e+01	0.72
4	0.003125	6.73e+00	1.00	3.10e+01	0.65


==> simulationData/FCT_explicit/convergenceStudy/convergence_E_mag_3_ref=6_T=10s.txt <==
# Self-convergence: E_mag_3
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	4.03e+01	--	1.02e+02	--
2	0.0125	3.51e+01	0.20	8.11e+01	0.33
3	0.00625	1.38e+01	1.34	4.95e+01	0.71
4	0.003125	6.90e+00	1.00	3.15e+01	0.65

==> simulationData/FCT_explicit/convergenceStudy/convergence_E_mix_ref=6_T=10s.txt <==
# Self-convergence: E_mix
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	1.17e-01	--	2.20e-01	--
2	0.0125	5.96e-02	0.98	1.70e-01	0.38
3	0.00625	3.52e-02	0.76	9.08e-02	0.90
4	0.003125	2.12e-02	0.73	6.23e-02	0.54


==> simulationData/FCT_explicit/convergenceStudy/convergence_E_tot_ref=6_T=10s.txt <==
# Self-convergence: E_tot
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	5.07e+01	--	1.07e+02	--
2	0.0125	3.20e+01	0.67	7.17e+01	0.57
3	0.00625	1.08e+01	1.56	4.79e+01	0.58
4	0.003125	6.11e+00	0.83	2.78e+01	0.79


==> simulationData/FCT_explicit/convergenceStudy/convergence_energy_balance_residual_normalized_ref=6_T=10s.txt <==
# Self-convergence: energy_balance_residual_normalized
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i compares runs i and i-1.
# EOC compares differences on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
0	0.05	--	--	--	--
1	0.025	1.65e+01	--	1.52e+01	--
2	0.0125	8.49e+00	0.96	8.82e+00	0.79
3	0.00625	4.07e+00	1.06	4.34e+00	1.02
4	0.003125	2.00e+00	1.03	2.15e+00	1.02


==> simulationData/FCT_explicit/convergenceStudy/energyBalanceResidual_dt=0.00625s.txt <==
time (s) residuum (W/m) d_tE (W/m) -2D_theta (W/m)
6.2500000000000003e-03 -1.1452977164197322e-06 -1.1476325179060609e-06 -2.3348014863287140e-09
1.2500000000000001e-02 -1.1448638480280287e-06 -1.1510176234352798e-06 -6.1537754072509871e-09
1.8749999999999999e-02 -1.1449542364251020e-06 -1.1579753822488217e-06 -1.3021145823719604e-08
2.5000000000000001e-02 -1.1455304756660269e-06 -1.1681414946451692e-06 -2.2611018979142316e-08
3.1250000000000000e-02 -1.1465842320781631e-06 -1.1813415889960768e-06 -3.4757356917913788e-08
3.7499999999999999e-02 -1.1480995860314360e-06 -1.1974645630630223e-06 -4.9364977031586204e-08
4.3749999999999997e-02 -1.1500779411295619e-06 -1.2164459350927361e-06 -6.6367993963174178e-08
5.0000000000000003e-02 -1.1525091401177658e-06 -1.2382298031354811e-06 -8.5720663017715164e-08
5.6249999999999988e-02 -1.1553951554880101e-06 -1.2627838374967869e-06 -1.0738868200877676e-07
6.2499999999999993e-02 -1.1587333131306441e-06 -1.2900793144865464e-06 -1.3134600135590225e-07
6.8749999999999992e-02 -1.1625318760884242e-06 -1.3201041593191578e-06 -1.5757228323073360e-07
7.4999999999999997e-02 -1.1667801131689248e-06 -1.3528317621691586e-06 -1.8605164900023389e-07
8.1250000000000003e-02 -1.1714782984625808e-06 -1.3882500704553978e-06 -2.1677177199281697e-07
8.7500000000000008e-02 -1.1766338645441394e-06 -1.4263571967987319e-06 -2.4972333225459243e-07
9.3750000000000014e-02 -1.1822512302092315e-06 -1.4671508541397303e-06 -2.8489962393049886e-07
1.0000000000000001e-01 -1.1883210342387760e-06 -1.5106173201218119e-06 -3.2229628588303581e-07
1.0625000000000000e-01 -1.1948628622130292e-06 -1.5567739630739673e-06 -3.6191110086093806e-07
1.1250000000000000e-01 -1.2018777454078340e-06 -1.6056215912385581e-06 -4.0374384583072419e-07
1.1874999999999999e-01 -1.2093638152874662e-06 -1.6571599914527745e-06 -4.4779617616530835e-07
1.2500000000000000e-01 -1.2173326564441223e-06 -1.7114041916954633e-06 -4.9407153525134087e-07
1.3125000000000001e-01 -1.2257950341193888e-06 -1.7683701170057005e-06 -5.4257508288631170e-07
1.3750000000000001e-01 -1.2347719690858249e-06 -1.8280856073360479e-06 -5.9331363825022309e-07
1.4374999999999999e-01 -1.2442064225401138e-06 -1.8905020571224963e-06 -6.4629563458238248e-07
1.4999999999999999e-01 -1.2541150373279089e-06 -1.9556461205993952e-06 -7.0153108327148631e-07
1.5625000000000011e-01 -1.2645495347018181e-06 -2.0235810804791377e-06 -7.5903154577731963e-07
1.6250000000000009e-01 -1.2754959405068158e-06 -2.0943060530243050e-06 -8.1881011251748911e-07
1.6875000000000009e-01 -1.2869586980047697e-06 -2.1678400852209713e-06 -8.8088138721620149e-07
1.7500000000000010e-01 -1.2989458637378474e-06 -2.2442073399631092e-06 -9.4526147622526173e-07
1.8125000000000011e-01 -1.3114724799475955e-06 -2.3234404622485251e-06 -1.0119679823009295e-06
1.8750000000000011e-01 -1.3245720611282230e-06 -2.4055920633259099e-06 -1.0810200021976869e-06
1.9375000000000009e-01 -1.3381947583507129e-06 -2.4906328865981298e-06 -1.1524381282474168e-06
2.0000000000000009e-01 -1.3523723390051128e-06 -2.5786167912045222e-06 -1.2262444521994095e-06
2.0625000000000010e-01 -1.3671196368781198e-06 -2.6695822086253404e-06 -1.3024625717472206e-06
2.1250000000000011e-01 -1.3824526605383167e-06 -2.7635702615214061e-06 -1.3811176009830894e-06
2.1875000000000011e-01 -1.3983800404041262e-06 -2.8606162238986573e-06 -1.4622361834945311e-06
2.2500000000000009e-01 -1.4149139423272240e-06 -2.9607604501436064e-06 -1.5458465078163823e-06
2.3125000000000009e-01 -1.4320568072298258e-06 -3.0640351322830358e-06 -1.6319783250532100e-06
2.3750000000000010e-01 -1.4498145871169551e-06 -3.1704775560470437e-06 -1.7206629689300886e-06
2.4375000000000011e-01 -1.4681897240244587e-06 -3.2801231020229663e-06 -1.8119333779985077e-06
2.5000000000000011e-01 -1.4871847093645709e-06 -3.3930088294553654e-06 -1.9058241200907946e-06
2.5625000000000009e-01 -1.5068085360834223e-06 -3.5091799555076032e-06 -2.0023714194241808e-06
2.6250000000000012e-01 -1.5271133291726284e-06 -3.6287265148260222e-06 -2.1016131856533938e-06
2.6874999999999999e-01 -1.5482228210432901e-06 -3.7518118656266443e-06 -2.2035890445833542e-06
2.7500000000000002e-01 -1.5700631697192217e-06 -3.8784035405470060e-06 -2.3083403708277842e-06
2.8125000000000000e-01 -1.5927062051333200e-06 -4.0086165276065488e-06 -2.4159103224732288e-06
2.8749999999999998e-01 -1.6160588276431685e-06 -4.1424027052983236e-06 -2.5263438776551551e-06
2.9375000000000001e-01 -1.6402548049355324e-06 -4.2799426802630818e-06 -2.6396878753275494e-06
2.9999999999999988e-01 -1.6652412661753487e-06 -4.4212323224713631e-06 -2.7559910562960144e-06
3.0624999999999991e-01 -1.6911619367887012e-06 -4.5664660452970661e-06 -2.8753041085083649e-06
3.1249999999999989e-01 -1.7179465147943823e-06 -4.7156262317216316e-06 -2.9976797169272493e-06
3.1874999999999992e-01 -1.7454486320405124e-06 -4.8686212483772544e-06 -3.1231726163367420e-06
3.2499999999999979e-01 -1.7737753522928644e-06 -5.0256149952688746e-06 -3.2518396429760102e-06
3.3124999999999982e-01 -1.8027434087893894e-06 -5.1864831940306720e-06 -3.3837397852412825e-06
3.3749999999999980e-01 -1.8323479277771977e-06 -5.3512821729384727e-06 -3.5189342451612750e-06
3.4374999999999978e-01 -1.8624166901179815e-06 -5.5199031967490181e-06 -3.6574865066310367e-06
3.4999999999999981e-01 -1.8935563611782474e-06 -5.6930187675163474e-06 -3.7994624063381000e-06
3.5624999999999968e-01 -1.9264359909013796e-06 -5.8713661799104787e-06 -3.9449301890090991e-06
3.6249999999999971e-01 -1.9609528041050667e-06 -6.0549133751308337e-06 -4.0939605710257671e-06
3.6874999999999969e-01 -1.9965637757960001e-06 -6.2431906044935424e-06 -4.2466268286975423e-06
3.7499999999999972e-01 -2.0330753995782443e-06 -6.4360802598528383e-06 -4.4030048602745940e-06
3.8124999999999959e-01 -2.0703233134492227e-06 -6.6334965609372880e-06 -4.5631732474880653e-06
3.8749999999999962e-01 -2.1082505659309332e-06 -6.8354639148892806e-06 -4.7272133489583474e-06
3.9374999999999960e-01 -2.1460890523363222e-06 -7.0412984554124845e-06 -4.8952094030761623e-06
3.9999999999999958e-01 -2.1847327437852600e-06 -7.2519814198202225e-06 -5.0672486760349625e-06
4.0624999999999961e-01 -2.2259771905639495e-06 -7.4693988194595874e-06 -5.2434216288956380e-06
4.1249999999999948e-01 -2.2693529810078895e-06 -7.6931749237731362e-06 -5.4238219427652467e-06
4.1874999999999951e-01 -2.3146002653957764e-06 -7.9231467742246340e-06 -5.6085465088288576e-06
4.2499999999999949e-01 -2.3608659726200124e-06 -8.1585615152590951e-06 -5.7976955426390827e-06
4.3124999999999952e-01 -2.4079264232733859e-06 -8.3992991584124880e-06 -5.9913727351391021e-06
4.3749999999999939e-01 -2.4535394896010960e-06 -8.6432249668535092e-06 -6.1896854772524132e-06
4.4374999999999942e-01 -2.4987594623697894e-06 -8.8915044837988924e-06 -6.3927450214291030e-06
4.4999999999999940e-01 -2.5507117572366629e-06 -9.1513784772346052e-06 -6.6006667199979423e-06
4.5624999999999938e-01 -2.6049276054165262e-06 -9.4184978172151884e-06 -6.8135702117986622e-06
4.6249999999999941e-01 -2.6597196170973068e-06 -9.6912989056007806e-06 -7.0315792885034738e-06
4.6874999999999928e-01 -2.7152759339438377e-06 -9.9700978184460340e-06 -7.2548218845021963e-06
4.7499999999999931e-01 -2.7697037188405735e-06 -1.0253134239412932e-05 -7.4834305205723588e-06
4.8124999999999929e-01 -2.8218778732165852e-06 -1.0539420531863223e-05 -7.7175426586466383e-06
4.8749999999999932e-01 -2.8834343248357155e-06 -1.0840735225059404e-05 -7.9573009002236882e-06
4.9374999999999919e-01 -2.9480485125193085e-06 -1.1150901650936144e-05 -8.2028531384168358e-06
4.9999999999999922e-01 -3.0123557019859026e-06 -1.1466708049745417e-05 -8.4543523477595140e-06
5.0624999999999920e-01 -3.0759055612625732e-06 -1.1787862339574005e-05 -8.7119567783114315e-06
5.1249999999999918e-01 -3.1347410540902021e-06 -1.2110571891987874e-05 -8.9758308378976716e-06
5.1874999999999916e-01 -3.2044393306379059e-06 -1.2450585096246458e-05 -9.2461457656085519e-06
5.2499999999999913e-01 -3.2791722991272721e-06 -1.2802251867505322e-05 -9.5230795683780502e-06
5.3124999999999911e-01 -3.3535453006118853e-06 -1.3160361831410275e-05 -9.8068165307983899e-06
5.3749999999999909e-01 -3.4229058700377126e-06 -1.3520453001625346e-05 -1.0097547131587634e-05
5.4374999999999907e-01 -3.4903589958956603e-06 -1.3885827852000481e-05 -1.0395468856104821e-05
5.4999999999999905e-01 -3.5710104820678625e-06 -1.4271798489673466e-05 -1.0700788007605603e-05
5.5624999999999902e-01 -3.6577344173376480e-06 -1.4671454486858745e-05 -1.1013720069521097e-05
5.6249999999999900e-01 -3.7398945300204785e-06 -1.5074383057367467e-05 -1.1334488527346989e-05
5.6874999999999898e-01 -3.8144107193699957e-06 -1.5477735462177177e-05 -1.1663324742807181e-05
5.7499999999999896e-01 -3.8978197258431396e-06 -1.5898289120741595e-05 -1.2000469394898456e-05
5.8124999999999893e-01 -3.9937875618399491e-06 -1.6339961379507941e-05 -1.2346173817667992e-05
5.8749999999999891e-01 -4.0905716701172448e-06 -1.6791272159366660e-05 -1.2700700489249415e-05
5.9374999999999889e-01 -4.1744614267364274e-06 -1.7238783898143656e-05 -1.3064322471407228e-05
5.9999999999999887e-01 -4.2609811742777422e-06 -1.7698304817237507e-05 -1.3437323642959765e-05
6.0624999999999885e-01 -4.3647748893879910e-06 -1.8184775516516602e-05 -1.3820000627128611e-05
6.1249999999999882e-01 -4.4750239944427686e-06 -1.8687687464158455e-05 -1.4212663469715686e-05
6.1874999999999880e-01 -4.5681728717261174e-06 -1.9183808737111076e-05 -1.4615635865384958e-05
6.2499999999999878e-01 -4.6637804567267140e-06 -1.9693036432677573e-05 -1.5029255975950859e-05
6.3124999999999876e-01 -4.7782346912343528e-06 -2.0232112558638065e-05 -1.5453877867403712e-05
6.3749999999999873e-01 -4.8989189095839764e-06 -2.0788790564552148e-05 -1.5889871654968171e-05
6.4374999999999871e-01 -4.9976884104479463e-06 -2.1335312805348469e-05 -1.6337624394900522e-05
6.4999999999999869e-01 -5.1094639200966756e-06 -2.1907006231281023e-05 -1.6797542311184348e-05
6.5624999999999867e-01 -5.2369132247260126e-06 -2.2506964953983381e-05 -1.7270051729257368e-05
6.6249999999999865e-01 -5.3615174730735517e-06 -2.3117116541016084e-05 -1.7755599067942533e-05
6.6874999999999862e-01 -5.4667807804473978e-06 -2.3721433626278184e-05 -1.8254652845830786e-05
6.7499999999999860e-01 -5.5965367099444983e-06 -2.4364243844665711e-05 -1.8767707134721213e-05
6.8124999999999858e-01 -5.7438487321026910e-06 -2.5039129480930544e-05 -1.9295280748827853e-05
6.8749999999999856e-01 -5.8672384625713647e-06 -2.5705156772026874e-05 -1.9837918309455509e-05
6.9374999999999853e-01 -5.9858953444907622e-06 -2.6382089517440572e-05 -2.0396194172949809e-05
6.9999999999999851e-01 -6.1355905234427888e-06 -2.7106305138247062e-05 -2.0970714614804273e-05
7.0624999999999849e-01 -6.2847543642313251e-06 -2.7846872368009299e-05 -2.1562118003777974e-05
7.1249999999999847e-01 -6.4044622811873342e-06 -2.8575540098607734e-05 -2.2171077817420400e-05
7.1874999999999845e-01 -6.5529153429723552e-06 -2.9351223225226980e-05 -2.2798307882254624e-05
7.2499999999999842e-01 -6.7255974057078708e-06 -3.0170158846765213e-05 -2.3444561441057343e-05
7.3124999999999840e-01 -6.8607768291272550e-06 -3.0971411431046755e-05 -2.4110634601919500e-05
7.3749999999999838e-01 -6.9971471134767224e-06 -3.1794518551287014e-05 -2.4797371437810292e-05
7.4374999999999836e-01 -7.1778584534956086e-06 -3.2683522901422295e-05 -2.5505664447926686e-05
7.4999999999999833e-01 -7.3359010588595078e-06 -3.3572364230849538e-05 -2.6236463171990031e-05
7.5624999999999831e-01 -7.4930782691556535e-06 -3.4483853510458695e-05 -2.6990775241303042e-05
7.6249999999999829e-01 -7.6736232124018668e-06 -3.5443291590553501e-05 -2.7769668378151634e-05
7.6874999999999827e-01 -7.8921987124155832e-06 -3.6466480679564612e-05 -2.8574281967149029e-05
7.7499999999999825e-01 -8.0400297809960872e-06 -3.7445863045881958e-05 -2.9405833264885870e-05
7.8124999999999822e-01 -8.2554045060082940e-06 -3.8521013854264787e-05 -3.0265609348256493e-05
7.8749999999999820e-01 -8.5091701199834107e-06 -3.9664156408214666e-05 -3.1154986288231255e-05
7.9374999999999818e-01 -8.6079715998274491e-06 -4.0683413744524586e-05 -3.2075442144697137e-05
7.9999999999999816e-01 -8.9224185782858496e-06 -4.1950936786605702e-05 -3.3028518208319852e-05
8.0624999999999813e-01 -9.1079233762411229e-06 -4.3123810873346869e-05 -3.4015887497105746e-05
8.1249999999999811e-01 -9.2528522981088034e-06 -4.4292189254058357e-05 -3.5039336955949553e-05
8.1874999999999809e-01 -9.5651209454202988e-06 -4.5665833150465736e-05 -3.6100712205045437e-05
8.2499999999999807e-01 -9.7003876365319349e-06 -4.6902433417095493e-05 -3.7202045780563558e-05
8.3124999999999805e-01 -9.9289792022417083e-06 -4.8274455579644551e-05 -3.8345476377402843e-05
8.3749999999999802e-01 -1.0166018565634589e-05 -4.9699251594148740e-05 -3.9533233028514151e-05
8.4374999999999800e-01 -1.0221019441704434e-05 -5.0988778634853032e-05 -4.0767759193148598e-05
8.4999999999999798e-01 -1.0591845006808667e-05 -5.2643431533994279e-05 -4.2051586527185613e-05
8.5624999999999796e-01 -1.0669954567395684e-05 -5.4057376499550193e-05 -4.3387421932154508e-05
8.6249999999999793e-01 -1.0766767126569589e-05 -5.5544952242137154e-05 -4.4778185115567566e-05
8.6874999999999791e-01 -1.1136338055279499e-05 -5.7363211594108269e-05 -4.6226873538828770e-05
8.7499999999999789e-01 -1.1176257367553846e-05 -5.8912972451530476e-05 -4.7736715083976629e-05
8.8124999999999787e-01 -1.1164383445094168e-05 -6.0475516625580145e-05 -4.9311133180485977e-05
8.8749999999999785e-01 -1.1576678977329471e-05 -6.2530313598152748e-05 -5.0953634620823277e-05
8.9374999999999782e-01 -1.1498362287987781e-05 -6.4166375719487920e-05 -5.2668013431500139e-05
8.9999999999999780e-01 -1.1481487862408777e-05 -6.5939713738139236e-05 -5.4458225875730459e-05
9.0624999999999778e-01 -1.1858573877679204e-05 -6.8186811219561849e-05 -5.6328237341882645e-05
9.1249999999999776e-01 -1.1714002770118611e-05 -6.9996316067744390e-05 -5.8282313297625780e-05
9.1874999999999774e-01 -1.1514081879790009e-05 -7.1838946720248744e-05 -6.0324864840458735e-05
9.2499999999999771e-01 -1.1888862851665313e-05 -7.4349056458089793e-05 -6.2460193606424480e-05
9.3124999999999769e-01 -1.1753482240534175e-05 -7.6446392087703701e-05 -6.4692909847169526e-05
9.3749999999999767e-01 -1.1346555563535710e-05 -7.8374205934040049e-05 -6.7027650370504339e-05
9.4374999999999765e-01 -1.1497002591568333e-05 -8.0965750246520259e-05 -6.9468747654951926e-05
9.4999999999999762e-01 -1.1419843471056191e-05 -8.3440505056487112e-05 -7.2020661585430921e-05
9.5624999999999760e-01 -1.1027502407967457e-05 -8.5715478852499714e-05 -7.4687976444532257e-05
9.6249999999999758e-01 -1.0582295325659653e-05 -8.8056947697978983e-05 -7.7474652372319330e-05
9.6874999999999756e-01 -1.0743991865763095e-05 -9.1128200465640289e-05 -8.0384208599877194e-05
9.7499999999999754e-01 -1.0277010843331966e-05 -9.3697293741535132e-05 -8.3420282898203165e-05
9.8124999999999751e-01 -9.5794118842747043e-06 -9.6165353800082071e-05 -8.6585941915807367e-05
9.8749999999999749e-01 -9.1481923994336529e-06 -9.9031423790308179e-05 -8.9883231390874526e-05
9.9374999999999747e-01 -8.9748982136725878e-06 -1.0228849684157418e-04 -9.3313598627901595e-05
9.9999999999999745e-01 -8.3680442967710024e-06 -1.0524636790076907e-04 -9.6878323603998066e-05
1.0062499999999970e+00 -7.4381943244812489e-06 -1.0801566917351931e-04 -1.0057747484903806e-04
1.0124999999999980e+00 -6.5639183217542090e-06 -1.1097349555731426e-04 -1.0440957723556005e-04
1.0187499999999980e+00 -6.2394634164808407e-06 -1.1461159827419302e-04 -1.0837213485771218e-04
1.0249999999999979e+00 -5.4625045957508537e-06 -1.1792447314640493e-04 -1.1246196855065407e-04
1.0312499999999980e+00 -4.4300521919602500e-06 -1.2110494455263959e-04 -1.1667489236067934e-04
1.0374999999999981e+00 -3.2434338347902045e-06 -1.2424766652418919e-04 -1.2100423268939898e-04
1.0437499999999980e+00 -2.0914572060694086e-06 -1.2753265195009349e-04 -1.2544119474402408e-04
1.0499999999999980e+00 -1.7162314531570910e-06 -1.3169169171600527e-04 -1.2997546026284818e-04
1.0562499999999979e+00 -4.7984135918702556e-07 -1.3507471188667640e-04 -1.3459487052748937e-04
1.0624999999999980e+00 8.6719782476860074e-07 -1.3841823524263021e-04 -1.3928543306739881e-04
1.0687499999999981e+00 2.2461983812906345e-06 -1.4178389815988423e-04 -1.4403009654117486e-04
1.0749999999999980e+00 3.6981978322178427e-06 -1.4511008604501139e-04 -1.4880828387722923e-04
1.0812499999999980e+00 5.0880394026591304e-06 -1.4850877812832907e-04 -1.5359681753098820e-04
1.0874999999999990e+00 6.1755836394758066e-06 -1.5219429100097166e-04 -1.5836987464044747e-04
1.0937499999999989e+00 6.8412198390012488e-06 -1.5625735404256936e-04 -1.6309857388157060e-04
1.0999999999999990e+00 7.9150892758240868e-06 -1.5983683694375855e-04 -1.6775192621958264e-04
1.1062499999999991e+00 9.3679597068975636e-06 -1.6292981593668313e-04 -1.7229777564358069e-04
1.1124999999999989e+00 1.0775683702261694e-05 -1.6592681904015546e-04 -1.7670250274241716e-04
1.1187499999999990e+00 1.2427343633598811e-05 -1.6850410520685461e-04 -1.8093144884045342e-04
1.1249999999999989e+00 1.3950068958389766e-05 -1.7100076973531139e-04 -1.8495083869370115e-04
1.1312499999999990e+00 1.5656370838771028e-05 -1.7307361340978853e-04 -1.8872998424855956e-04
1.1374999999999991e+00 1.6936469706231973e-05 -1.7530579554225518e-04 -1.9224226524848715e-04
1.1437499999999989e+00 1.8209669769228429e-05 -1.7725556474168890e-04 -1.9546523451091733e-04
1.1499999999999990e+00 1.9186184479702648e-05 -1.7919443255464985e-04 -1.9838061703435249e-04
1.1562500000000000e+00 1.9518234129261007e-05 -1.8145667600497013e-04 -2.0097491013423114e-04
1.1625000000000001e+00 2.0139617784818329e-05 -1.8310101502549709e-04 -2.0324063281031542e-04
1.1687500000000000e+00 2.0678031961517899e-05 -1.8449837216661218e-04 -2.0517640412813008e-04
1.1750000000000000e+00 2.1159029487990668e-05 -1.8562669167554183e-04 -2.0678572116353250e-04
1.1812499999999999e+00 2.1645801236288133e-05 -1.8643097288162779e-04 -2.0807677411791592e-04
1.1875000000000000e+00 2.2066467384461485e-05 -1.8699557285284119e-04 -2.0906204023730268e-04
1.1937500000000001e+00 2.2373530064401183e-05 -1.8738352120628311e-04 -2.0975705127068429e-04
1.2000000000000000e+00 2.2680695567418868e-05 -1.8749947117147457e-04 -2.1018016673889344e-04
1.2062500000000000e+00 2.2898256721164438e-05 -1.8745350108151105e-04 -2.1035175780267549e-04
1.2124999999999999e+00 2.2968591298325164e-05 -1.8732429058144050e-04 -2.1029288187976566e-04
1.2187500000000000e+00 2.3029795325831654e-05 -1.8699512896347149e-04 -2.1002492428930314e-04
1.2250000000000010e+00 2.3067961986669808e-05 -1.8650134208095107e-04 -2.0956930406762088e-04
1.2312500000000011e+00 2.2873878204460673e-05 -1.8607205296116992e-04 -2.0894593116563059e-04
1.2375000000000009e+00 2.2784603988545407e-05 -1.8538902152088040e-04 -2.0817362550942580e-04
1.2437500000000010e+00 2.2538755059141926e-05 -1.8473144437258519e-04 -2.0727019943172711e-04
1.2500000000000011e+00 2.2181686959117517e-05 -1.8406956206362416e-04 -2.0625124902274168e-04
1.2562500000000010e+00 2.1885881804371572e-05 -1.8324544064807604e-04 -2.0513132245244761e-04
1.2625000000000011e+00 2.1437820866603713e-05 -1.8248543290244352e-04 -2.0392325376904723e-04
1.2687500000000009e+00 2.0849702724206167e-05 -1.8178826125759106e-04 -2.0263796398179722e-04
1.2750000000000010e+00 2.0160274643558543e-05 -1.8112476757536653e-04 -2.0128504221892507e-04
1.2812500000000011e+00 1.9476007825800027e-05 -1.8039595659047079e-04 -1.9987196441627081e-04
1.2875000000000010e+00 1.8836260818325617e-05 -1.7956998269675166e-04 -1.9840624351507728e-04
1.2937500000000020e+00 1.8152096136763167e-05 -1.7874243295243323e-04 -1.9689452908919639e-04
1.3000000000000020e+00 1.7472214060324680e-05 -1.7787008357305926e-04 -1.9534229763338394e-04
1.3062500000000019e+00 1.6781428997076687e-05 -1.7697286483820229e-04 -1.9375429383527897e-04
1.3125000000000020e+00 1.5968360049310563e-05 -1.7616566715616705e-04 -1.9213402720547762e-04
1.3187500000000021e+00 1.5230790077315720e-05 -1.7525404935269967e-04 -1.9048483943001539e-04
1.3250000000000020e+00 1.4362381112064808e-05 -1.7444686733370334e-04 -1.8880924844576815e-04
1.3312500000000020e+00 1.3715388321995328e-05 -1.7339421783723916e-04 -1.8710960615923449e-04
1.3375000000000019e+00 1.2880509448952776e-05 -1.7250700634630447e-04 -1.8538751579525725e-04
1.3437500000000020e+00 1.1970384848849927e-05 -1.7167400261808053e-04 -1.8364438746693045e-04
1.3500000000000021e+00 1.1270314138494343e-05 -1.7061152340236177e-04 -1.8188183754085612e-04
1.3562500000000020e+00 1.0414579805759894e-05 -1.6968614435342394e-04 -1.8010072415918383e-04
1.3625000000000020e+00 9.5070046141606320e-06 -1.6879505243760679e-04 -1.7830205705176742e-04
1.3687500000000030e+00 8.7584021777654150e-06 -1.6772866850531408e-04 -1.7648707068307950e-04
1.3750000000000031e+00 7.9855991560128208e-06 -1.6667076609522033e-04 -1.7465636525123315e-04
1.3812500000000030e+00 7.0552072371668864e-06 -1.6575545130681843e-04 -1.7281065854398531e-04
1.3875000000000031e+00 6.2982566098675099e-06 -1.6465302360213252e-04 -1.7095128021200003e-04
1.3937500000000029e+00 5.5383878238949062e-06 -1.6354071405988785e-04 -1.6907910188378275e-04
1.4000000000000030e+00 4.7197884369242079e-06 -1.6247501201327222e-04 -1.6719480045019643e-04
1.4062500000000031e+00 3.9267266535715050e-06 -1.6137284964301327e-04 -1.6529957629658477e-04
1.4125000000000030e+00 3.1892663627257258e-06 -1.6020565013708307e-04 -1.6339491649980880e-04
1.4187500000000031e+00 2.5408134909593409e-06 -1.5894131986548873e-04 -1.6148213335644807e-04
1.4250000000000029e+00 1.7832037360623020e-06 -1.5777931272609516e-04 -1.5956251646215747e-04
1.4312500000000030e+00 1.0586044539446495e-06 -1.5657926192957694e-04 -1.5763786638352159e-04
1.4375000000000040e+00 3.4209980830752443e-07 -1.5536832743021436e-04 -1.5571042723852189e-04
1.4437500000000041e+00 -1.1225285152438786e-07 -1.5389487751260369e-04 -1.5378262466107930e-04
1.4500000000000040e+00 -6.7143160791454997e-07 -1.5252817390898669e-04 -1.5185674230107214e-04
1.4562500000000040e+00 -1.0550114860827784e-06 -1.5099028904952191e-04 -1.4993527756343913e-04
1.4625000000000039e+00 -1.5271474057924612e-06 -1.4954849969939552e-04 -1.4802135229360306e-04
1.4687500000000040e+00 -1.8652520630938233e-06 -1.4798360450374092e-04 -1.4611835244064710e-04
1.4750000000000041e+00 -2.2022770409436834e-06 -1.4643226752486318e-04 -1.4422999048391950e-04
1.4812500000000040e+00 -2.4664407454468257e-06 -1.4482668890814263e-04 -1.4236024816269581e-04
1.4875000000000040e+00 -2.7272779116150833e-06 -1.4324054222747203e-04 -1.4051326431585695e-04
1.4937500000000039e+00 -3.1691367401973406e-06 -1.4186269359229035e-04 -1.3869355685209301e-04
1.5000000000000040e+00 -3.9298291656861804e-06 -1.4083543203202508e-04 -1.3690560286633890e-04
1.5062500000000050e+00 -4.1526234234251307e-06 -1.3930651890701239e-04 -1.3515389548358726e-04
1.5125000000000051e+00 -4.6197175725369035e-06 -1.3806323794440605e-04 -1.3344352037186915e-04
1.5187500000000049e+00 -4.9938500455293114e-06 -1.3677356581088000e-04 -1.3177971576535069e-04
1.5250000000000050e+00 -5.2476372774223196e-06 -1.3541468368405226e-04 -1.3016704640662994e-04
1.5312500000000051e+00 -5.5320702156445379e-06 -1.3414136529110531e-04 -1.2860929507546077e-04
1.5375000000000050e+00 -5.7237423176068102e-06 -1.3283377273687618e-04 -1.2711003041926937e-04
1.5437500000000051e+00 -5.8725309548056219e-06 -1.3154527554348574e-04 -1.2567274458868011e-04
1.5500000000000049e+00 -5.9453401066800540e-06 -1.3024588050747631e-04 -1.2430054040079625e-04
1.5562500000000050e+00 -5.8600873108789601e-06 -1.2885622769242915e-04 -1.2299614038155019e-04
1.5625000000000051e+00 -5.7442285153095984e-06 -1.2750601398714241e-04 -1.2176178547183281e-04
1.5687500000000050e+00 -5.7011404380355414e-06 -1.2630025089777332e-04 -1.2059911045973778e-04
1.5750000000000060e+00 -5.6899791038595181e-06 -1.2519930256525133e-04 -1.1950932346139181e-04
1.5812500000000060e+00 -5.7401492528126466e-06 -1.2423344808887117e-04 -1.1849329883605852e-04
1.5875000000000059e+00 -5.8897415942869261e-06 -1.2344120138063893e-04 -1.1755145978635200e-04
1.5937500000000060e+00 -5.9716831199201423e-06 -1.2265555142665190e-04 -1.1668386830673175e-04
1.6000000000000061e+00 -5.9747556238523553e-06 -1.2186508608014006e-04 -1.1589033045628770e-04
1.6062500000000060e+00 -6.0080745133447817e-06 -1.2117840392012173e-04 -1.1517032940677694e-04
1.6125000000000060e+00 -6.1391689974536892e-06 -1.2066231718676873e-04 -1.1452314818931504e-04
1.6187500000000059e+00 -6.1524571459330922e-06 -1.2010034308840546e-04 -1.1394788594247236e-04
1.6250000000000060e+00 -6.0444271914222495e-06 -1.1948787027815486e-04 -1.1344344308673261e-04
1.6312500000000061e+00 -6.0323275745276559e-06 -1.1904097643178177e-04 -1.1300864885725411e-04
1.6375000000000060e+00 -5.9744107543800473e-06 -1.1861657527756617e-04 -1.1264216452318613e-04
1.6437500000000060e+00 -5.8634261555369602e-06 -1.1820582801913391e-04 -1.1234240186359695e-04
1.6500000000000070e+00 -5.6985156996840588e-06 -1.1780615730481548e-04 -1.1210764160513143e-04
1.6562500000000071e+00 -5.6259597317457097e-06 -1.1756204136847803e-04 -1.1193608163673232e-04
1.6625000000000070e+00 -5.4979819780887599e-06 -1.1732392048991154e-04 -1.1182593851182278e-04
1.6687500000000071e+00 -5.4283563263314674e-06 -1.1720379451407414e-04 -1.1177543818774268e-04
1.6750000000000069e+00 -5.2688970607856980e-06 -1.1705166601317068e-04 -1.1178276895238498e-04
1.6812500000000070e+00 -5.1407995433079529e-06 -1.1698688457073392e-04 -1.1184608502742596e-04
1.6875000000000071e+00 -5.0249285541404363e-06 -1.1698847339758178e-04 -1.1196354484344134e-04
1.6937500000000070e+00 -4.9240098507212407e-06 -1.1705727501532231e-04 -1.1213326516460107e-04
1.7000000000000071e+00 -4.7559998025994797e-06 -1.1710940419629001e-04 -1.1235340439369053e-04
1.7062500000000069e+00 -4.6623104833549452e-06 -1.1728458445770223e-04 -1.1262227397434728e-04
1.7125000000000070e+00 -4.6236287003865642e-06 -1.1756175067656305e-04 -1.1293812197617648e-04
1.7187500000000080e+00 -4.5162673328276638e-06 -1.1781533824970870e-04 -1.1329907091688104e-04
1.7250000000000081e+00 -4.4616626194147650e-06 -1.1816486372939582e-04 -1.1370320110998105e-04
1.7312500000000079e+00 -4.4357514571089347e-06 -1.1858439492140858e-04 -1.1414864346429964e-04
1.7375000000000080e+00 -4.3987104110970900e-06 -1.1903222678188827e-04 -1.1463351637079118e-04
1.7437500000000079e+00 -4.4256398059223392e-06 -1.1958153810720772e-04 -1.1515589830128539e-04
1.7500000000000080e+00 -4.3086051658421478e-06 -1.2002254820231258e-04 -1.1571394303647043e-04
1.7562500000000081e+00 -4.1814259104805960e-06 -1.2048719424395500e-04 -1.1630576833347440e-04
1.7625000000000079e+00 -4.2384161076001407e-06 -1.2116774212867202e-04 -1.1692932602107188e-04
1.7687500000000080e+00 -4.1810553105941779e-06 -1.2176361389837180e-04 -1.1758255858777762e-04
1.7750000000000079e+00 -4.1831267924804291e-06 -1.2244676701911577e-04 -1.1826364022663534e-04
1.7812500000000080e+00 -4.1448571204137809e-06 -1.2311591897961984e-04 -1.1897106185920605e-04
1.7875000000000090e+00 -4.1401127714220810e-06 -1.2384342003455569e-04 -1.1970330726313361e-04
1.7937500000000091e+00 -4.1914128474175084e-06 -1.2465009623152491e-04 -1.2045868338410740e-04
1.8000000000000089e+00 -4.2117620086148353e-06 -1.2544750481513757e-04 -1.2123574280652274e-04
1.8062500000000090e+00 -4.2163932182980122e-06 -1.2624968591889817e-04 -1.2203329270060016e-04
1.8125000000000091e+00 -4.2343705919928711e-06 -1.2708439622421782e-04 -1.2285002563222494e-04
1.8187500000000090e+00 -4.2816436110054690e-06 -1.2796610628029999e-04 -1.2368446266929452e-04
1.8250000000000091e+00 -4.3165206541577038e-06 -1.2885193603650962e-04 -1.2453541538235191e-04
1.8312500000000089e+00 -4.3037409327437506e-06 -1.2970577230042856e-04 -1.2540203136768481e-04
1.8375000000000090e+00 -4.3249742996447548e-06 -1.3060827170896332e-04 -1.2628329740931856e-04
1.8437500000000091e+00 -4.4042618269626518e-06 -1.3158228287845998e-04 -1.2717802105149733e-04
1.8500000000000090e+00 -4.3442639744687870e-06 -1.3242946072633825e-04 -1.2808519675186947e-04
1.8562500000000099e+00 -4.2890660347617371e-06 -1.3329321542963205e-04 -1.2900414939487031e-04
1.8625000000000100e+00 -4.2909116022451892e-06 -1.3422519313355063e-04 -1.2993428153130544e-04
1.8687500000000099e+00 -4.3961671889032822e-06 -1.3527113194467265e-04 -1.3087496475576937e-04
1.8750000000000100e+00 -4.4754372282723189e-06 -1.3630093687044627e-04 -1.3182549964217395e-04
1.8812500000000101e+00 -4.5123596352651175e-06 -1.3729771146664209e-04 -1.3278535183137698e-04
1.8875000000000099e+00 -4.4713847680202931e-06 -1.3822562304977322e-04 -1.3375423828175292e-04
1.8937500000000100e+00 -4.4758987513716789e-06 -1.3920779779574645e-04 -1.3473189904437478e-04
1.9000000000000099e+00 -4.6172906260473164e-06 -1.4033523684897929e-04 -1.3571794622293197e-04
1.9062500000000100e+00 -4.7066992629711134e-06 -1.4141882227480606e-04 -1.3671212301183495e-04
1.9125000000000101e+00 -4.7584263247546575e-06 -1.4247293049329609e-04 -1.3771450416854143e-04
1.9187500000000099e+00 -4.7742500413543263e-06 -1.4349953221693163e-04 -1.3872528217557731e-04
1.9250000000000100e+00 -4.9234207693886175e-06 -1.4466806421253658e-04 -1.3974464344314796e-04
1.9312500000000110e+00 -4.9556407303565574e-06 -1.4572835414836615e-04 -1.4077271341800959e-04
1.9375000000000111e+00 -4.9655909948131776e-06 -1.4677531340989494e-04 -1.4180972241508176e-04
1.9437500000000110e+00 -4.9722982213350566e-06 -1.4782834245608315e-04 -1.4285604423474810e-04
1.9500000000000111e+00 -5.0241972352183493e-06 -1.4893635077672728e-04 -1.4391215354150893e-04
1.9562500000000109e+00 -5.1578517966759910e-06 -1.5013641506911633e-04 -1.4497856327244033e-04
1.9625000000000110e+00 -5.2351604284138259e-06 -1.5129102715505168e-04 -1.4605586672663786e-04
1.9687500000000111e+00 -5.2447272739965657e-06 -1.5238946037498874e-04 -1.4714473310099217e-04
1.9750000000000110e+00 -5.2985328293821403e-06 -1.5354433818171360e-04 -1.4824580535233146e-04
1.9812500000000111e+00 -5.4543255626904189e-06 -1.5481405310157961e-04 -1.4935972753888919e-04
1.9875000000000109e+00 -5.4570370885189410e-06 -1.5594407473784933e-04 -1.5048703764933039e-04
1.9937500000000110e+00 -5.5237988723065849e-06 -1.5715204112254133e-04 -1.5162824225023474e-04
2.0000000000000120e+00 -5.5610927202369073e-06 -1.5834510810550396e-04 -1.5278401538526705e-04
2.0062500000000121e+00 -5.6280378594084600e-06 -1.5958319420583450e-04 -1.5395515634642604e-04
2.0125000000000122e+00 -5.6818951450536776e-06 -1.6082414196816103e-04 -1.5514224682310735e-04
2.0187500000000118e+00 -5.6408708017639288e-06 -1.6198661389133873e-04 -1.5634574308957480e-04
2.0250000000000119e+00 -5.6342673338890148e-06 -1.6320036786865211e-04 -1.5756610053476309e-04
2.0312500000000120e+00 -5.6416053978843256e-06 -1.6444520708258403e-04 -1.5880360168469971e-04
2.0375000000000121e+00 -5.8238731017440490e-06 -1.6588242043535692e-04 -1.6005854733361287e-04
2.0437500000000122e+00 -5.8735041289220279e-06 -1.6720463273500502e-04 -1.6133112860608299e-04
2.0500000000000118e+00 -5.8445084002599812e-06 -1.6846603992260858e-04 -1.6262153152234860e-04
2.0562500000000119e+00 -5.7787685891882632e-06 -1.6970879566979605e-04 -1.6393002708060779e-04
2.0625000000000120e+00 -5.8385677420720583e-06 -1.7109522888691698e-04 -1.6525666114484492e-04
2.0687500000000130e+00 -5.9196686768364583e-06 -1.7252081002003340e-04 -1.6660114134319694e-04
2.0750000000000131e+00 -5.9101398556597978e-06 -1.7387325252915284e-04 -1.6796311267349304e-04
2.0812500000000131e+00 -5.7699318410529203e-06 -1.7511220832044678e-04 -1.6934227647939386e-04
2.0875000000000128e+00 -5.6745194781132493e-06 -1.7641265493307693e-04 -1.7073813545496368e-04
2.0937500000000129e+00 -5.7431981585651614e-06 -1.7789309074700302e-04 -1.7214989258843786e-04
2.1000000000000130e+00 -5.6925625501048460e-06 -1.7926883943974759e-04 -1.7357627688964274e-04
2.1062500000000131e+00 -5.5264716003272315e-06 -1.8054234678821244e-04 -1.7501587518788521e-04
2.1125000000000131e+00 -5.4281423469183809e-06 -1.8189551788338774e-04 -1.7646737553646936e-04
2.1187500000000128e+00 -5.4354687748708679e-06 -1.8336488160742781e-04 -1.7792941283255694e-04
2.1250000000000129e+00 -5.4096301121590396e-06 -1.8480967824973952e-04 -1.7940004813758048e-04
2.1312500000000130e+00 -5.2046375622629662e-06 -1.8608143818709967e-04 -1.8087680062483670e-04
2.1375000000000139e+00 -5.0315268693032717e-06 -1.8738900874556831e-04 -1.8235748187626504e-04
2.1437500000000140e+00 -4.8284169596237716e-06 -1.8866857692589621e-04 -1.8384015996627243e-04
2.1500000000000141e+00 -4.8091864154573580e-06 -1.9013208198525873e-04 -1.8532289556980137e-04
2.1562500000000142e+00 -4.8761663843002842e-06 -1.9167994528057348e-04 -1.8680377889627320e-04
2.1625000000000139e+00 -4.7720366023693570e-06 -1.9305267147552417e-04 -1.8828063487315481e-04
2.1687500000000139e+00 -4.6249889156267979e-06 -1.9437636040286755e-04 -1.8975137148724076e-04
2.1750000000000140e+00 -4.4834028973691987e-06 -1.9569763942239580e-04 -1.9121423652502660e-04
2.1812500000000141e+00 -4.3630902103208608e-06 -1.9703074292109766e-04 -1.9266765271077680e-04
2.1875000000000142e+00 -4.1220220911983220e-06 -1.9823249437056207e-04 -1.9411047227936375e-04
2.1937500000000139e+00 -4.0404256968578592e-06 -1.9958202853499499e-04 -1.9554160283813713e-04
2.2000000000000139e+00 -3.8288006412470039e-06 -2.0078867215555789e-04 -1.9695987151431088e-04
2.2062500000000140e+00 -3.6193191874901395e-06 -2.0198433546169948e-04 -1.9836501627420935e-04
2.2125000000000150e+00 -3.3948092925676276e-06 -2.0315207566842396e-04 -1.9975726637585633e-04
2.2187500000000151e+00 -3.1574112972807900e-06 -2.0429477433303299e-04 -2.0113736303575220e-04
2.2250000000000152e+00 -2.7895739933190785e-06 -2.0529597917206806e-04 -2.0250640517874898e-04
2.2312500000000148e+00 -2.5838790024502393e-06 -2.0644876201015913e-04 -2.0386488300770889e-04
2.2375000000000149e+00 -2.3512263889900655e-06 -2.0756502480345478e-04 -2.0521379841446471e-04
2.2437500000000150e+00 -2.1356763621842290e-06 -2.0869068479978086e-04 -2.0655500843759663e-04
2.2500000000000151e+00 -1.9616790403621917e-06 -2.0985186619970321e-04 -2.0789018715934102e-04
2.2562500000000152e+00 -1.6622388126807974e-06 -2.1088324184681239e-04 -2.0922100303413159e-04
2.2625000000000148e+00 -1.3104736724243353e-06 -2.1185941349256647e-04 -2.1054893982014214e-04
2.2687500000000149e+00 -9.3550022571195750e-07 -2.1281091816316130e-04 -2.1187541793744934e-04
2.2750000000000150e+00 -6.8903123853059469e-07 -2.1389114596814503e-04 -2.1320211472961444e-04
2.2812500000000160e+00 -2.9486091248040491e-07 -2.1482536626479226e-04 -2.1453050535231186e-04
2.2875000000000161e+00 1.6261748598414105e-07 -2.1569942549870240e-04 -2.1586204298468654e-04
2.2937500000000162e+00 6.0795779788339359e-07 -2.1658941090851560e-04 -2.1719736870639899e-04
2.3000000000000158e+00 1.0055845883113470e-06 -2.1753002311887385e-04 -2.1853560770718520e-04
2.3062500000000159e+00 1.4373983272589739e-06 -2.1843772580964726e-04 -2.1987512413690623e-04
2.3125000000000160e+00 1.7182939297686261e-06 -2.1949485635275011e-04 -2.2121315028251874e-04
2.3187500000000161e+00 2.1037980612997062e-06 -2.2044142401255980e-04 -2.2254522207385951e-04
2.3250000000000162e+00 2.3264963565675057e-06 -2.2153892516029968e-04 -2.2386542151686719e-04
2.3312500000000158e+00 2.6755491903324494e-06 -2.2249066827574482e-04 -2.2516621746607727e-04
2.3375000000000159e+00 3.0405363292441707e-06 -2.2339843464002878e-04 -2.2643897096927295e-04
2.3437500000000160e+00 3.4944211562438219e-06 -2.2417862787004985e-04 -2.2767304902629367e-04
2.3500000000000170e+00 3.8946951122938156e-06 -2.2495983914346633e-04 -2.2885453425576014e-04
2.3562500000000171e+00 4.3195135871889148e-06 -2.2564790982837159e-04 -2.2996742341556051e-04
2.3625000000000171e+00 5.1179789894812908e-06 -2.2587623339287113e-04 -2.3099421238235242e-04
2.3687500000000168e+00 5.5627947401995926e-06 -2.2635285732876164e-04 -2.3191565206896124e-04
2.3750000000000169e+00 5.9774435570796839e-06 -2.2673598736311040e-04 -2.3271343092019008e-04
2.3812500000000170e+00 6.6255161663029895e-06 -2.2674496332086524e-04 -2.3337047948716823e-04
2.3875000000000171e+00 6.5982803604663356e-06 -2.2727300055258259e-04 -2.3387128091304892e-04
2.3937500000000171e+00 6.9310874170449893e-06 -2.2727341002503853e-04 -2.3420449744208352e-04
2.4000000000000168e+00 7.0928472815433123e-06 -2.2726793444950615e-04 -2.3436078173104947e-04
2.4062500000000169e+00 7.3602821624127489e-06 -2.2697049753883324e-04 -2.3433077970124599e-04
2.4125000000000170e+00 7.5278710112767599e-06 -2.2657900509592498e-04 -2.3410687610720174e-04
2.4187500000000171e+00 7.5754365927755308e-06 -2.2610870208161448e-04 -2.3368413867439001e-04
2.4250000000000180e+00 7.5821371711885615e-06 -2.2547890861087468e-04 -2.3306104578206324e-04
2.4312500000000181e+00 7.5822634343082585e-06 -2.2465749963007333e-04 -2.3223976306438159e-04
2.4375000000000182e+00 7.5695632246549520e-06 -2.2365552965197504e-04 -2.3122509287662999e-04
2.4437500000000179e+00 7.5798377705381804e-06 -2.2244424067176125e-04 -2.3002407844229943e-04
2.4500000000000179e+00 7.5297153118341676e-06 -2.2111486337905403e-04 -2.2864457869088819e-04
2.4562500000000180e+00 7.4749676781265021e-06 -2.1962030663846520e-04 -2.2709527431659171e-04
2.4625000000000181e+00 7.3724153335609835e-06 -2.1801350857941461e-04 -2.2538592391297560e-04
2.4687500000000182e+00 7.2288647202820250e-06 -2.1629785850851540e-04 -2.2352672322879742e-04
2.4750000000000179e+00 6.7959568893905648e-06 -2.1473225195302146e-04 -2.2152820884241203e-04
2.4812500000000179e+00 6.5440089576764351e-06 -2.1285705480877633e-04 -2.1940106376645277e-04
2.4875000000000180e+00 6.0914524904801502e-06 -2.1106474227927362e-04 -2.1715619476975377e-04
2.4937500000000190e+00 6.0549515749274904e-06 -2.0874930489519561e-04 -2.1480425647012311e-04
2.5000000000000191e+00 5.7215655466582595e-06 -2.0663392712449698e-04 -2.1235549267115524e-04
2.5062500000000192e+00 5.1367211293046127e-06 -2.0468337866396945e-04 -2.0982009979327406e-04
2.5125000000000188e+00 4.7262849626047640e-06 -2.0248196531459414e-04 -2.0720825027719891e-04
2.5187500000000189e+00 4.5833839127524254e-06 -1.9994620794161193e-04 -2.0452959185436435e-04
2.5250000000000190e+00 4.1030994072276052e-06 -1.9769055560114597e-04 -2.0179365500837357e-04
2.5312500000000191e+00 3.7122955594890274e-06 -1.9529724866629018e-04 -1.9900954422577921e-04
2.5375000000000192e+00 3.3457721478988181e-06 -1.9284007438890864e-04 -1.9618584653680746e-04
2.5437500000000188e+00 2.8889713191673674e-06 -1.9044238218414138e-04 -1.9333135350330875e-04
2.5500000000000189e+00 2.6114491342223731e-06 -1.8784284050443479e-04 -1.9045428963865716e-04
2.5562500000000190e+00 2.3276573360534478e-06 -1.8523544614623425e-04 -1.8756310348228770e-04
2.5625000000000200e+00 1.9690058132094458e-06 -1.8269764961772935e-04 -1.8466665543093879e-04
2.5687500000000201e+00 1.6031502788857758e-06 -1.8016962491706779e-04 -1.8177277519595356e-04
2.5750000000000202e+00 1.2234876566386878e-06 -1.7766527118822953e-04 -1.7888875884486822e-04
2.5812500000000198e+00 8.7102593814011669e-07 -1.7515072491925849e-04 -1.7602175085739861e-04
2.5875000000000199e+00 5.2318010547195370e-07 -1.7265593806658794e-04 -1.7317911817205990e-04
2.5937500000000200e+00 2.6609132632810580e-07 -1.7010199221178837e-04 -1.7036808353811648e-04
2.6000000000000201e+00 -3.5505005578325474e-08 -1.6763051988721617e-04 -1.6759501488163784e-04
2.6062500000000202e+00 -2.6340021417757455e-07 -1.6512922460964794e-04 -1.6486582439547036e-04
2.6125000000000198e+00 -6.2089488061994121e-07 -1.6280707177963408e-04 -1.6218617689901414e-04
2.6187500000000199e+00 -8.7863153028499034e-07 -1.6044016199145744e-04 -1.5956153046117245e-04
2.6250000000000200e+00 -9.9250056180221987e-07 -1.5798932863297696e-04 -1.5699682807117474e-04
2.6312500000000210e+00 -1.1404979168859778e-06 -1.5563684893302518e-04 -1.5449635101613920e-04
2.6375000000000210e+00 -1.3656419883594168e-06 -1.5342959398090055e-04 -1.5206395199254114e-04
2.6437500000000211e+00 -1.6414341358111288e-06 -1.5134462218124653e-04 -1.4970318804543540e-04
2.6500000000000208e+00 -1.7513764888934776e-06 -1.4916872301374578e-04 -1.4741734652485230e-04
2.6562500000000209e+00 -1.7704374761486551e-06 -1.4697977006594489e-04 -1.4520933258979624e-04
2.6625000000000210e+00 -1.9266454218535168e-06 -1.4500812270057189e-04 -1.4308147727871837e-04
2.6687500000000210e+00 -2.1310035648343785e-06 -1.4316653571544232e-04 -1.4103553215060794e-04
2.6750000000000211e+00 -2.2807054348236591e-06 -1.4135369001966124e-04 -1.3907298458483758e-04
2.6812500000000208e+00 -2.5025137469854482e-06 -1.3969769582900765e-04 -1.3719518208202221e-04
2.6875000000000209e+00 -2.5020568327771835e-06 -1.3790531266266530e-04 -1.3540325582988812e-04
2.6937500000000210e+00 -2.6074999396806205e-06 -1.3630559315025244e-04 -1.3369809321057182e-04
2.7000000000000210e+00 -2.7016708004638410e-06 -1.3478190982407575e-04 -1.3208023902361191e-04
2.7062500000000220e+00 -2.7801268783773762e-06 -1.3332979708289419e-04 -1.3054967020451682e-04
2.7125000000000221e+00 -2.8616176943050732e-06 -1.3196757751909684e-04 -1.2910595982479177e-04
2.7187500000000222e+00 -2.7853326573338026e-06 -1.3053399226414613e-04 -1.2774865960681232e-04
2.7250000000000218e+00 -2.7567757898241442e-06 -1.2923402214149628e-04 -1.2647724635167214e-04
2.7312500000000219e+00 -2.7460086337886206e-06 -1.2803695026430791e-04 -1.2529094163051929e-04
2.7375000000000220e+00 -2.7066220083103883e-06 -1.2689528638531829e-04 -1.2418866437700790e-04
2.7437500000000221e+00 -2.7047474039303241e-06 -1.2587386164497437e-04 -1.2316911424104405e-04
2.7500000000000222e+00 -2.6359665472393712e-06 -1.2486682683831953e-04 -1.2223086029108015e-04
2.7562500000000218e+00 -2.5844828213342111e-06 -1.2395688041345204e-04 -1.2137239759211783e-04
2.7625000000000219e+00 -2.4551228777428279e-06 -1.2304714742228208e-04 -1.2059202454453925e-04
2.7687500000000220e+00 -2.3554574382377068e-06 -1.2224307594621391e-04 -1.1988761850797620e-04
2.7750000000000230e+00 -2.3104789750035091e-06 -1.2156728126820103e-04 -1.1925680229319752e-04
2.7812500000000231e+00 -2.2380172239692682e-06 -1.2093530071588360e-04 -1.1869728349191433e-04
2.7875000000000232e+00 -2.1262327953333843e-06 -1.2033299029212514e-04 -1.1820675749679176e-04
2.7937500000000228e+00 -2.0357012697638468e-06 -1.1981838876629751e-04 -1.1778268749653367e-04
2.8000000000000229e+00 -1.9186397334280335e-06 -1.1934088205656054e-04 -1.1742224232313251e-04
2.8062500000000230e+00 -1.9251183638402332e-06 -1.1904778115745360e-04 -1.1712266279361336e-04
2.8125000000000231e+00 -1.9370074523327965e-06 -1.1881807003621789e-04 -1.1688106258388509e-04
2.8187500000000232e+00 -1.7273415660040562e-06 -1.1842145965612448e-04 -1.1669411809012042e-04
2.8250000000000228e+00 -1.7026807636894438e-06 -1.1826137435112078e-04 -1.1655869358743134e-04
2.8312500000000229e+00 -1.6142390334071782e-06 -1.1808612344843371e-04 -1.1647188441502653e-04
2.8375000000000230e+00 -1.5066623593501158e-06 -1.1793741023779890e-04 -1.1643074787844878e-04
2.8437500000000240e+00 -1.3122411639536111e-06 -1.1774452926880777e-04 -1.1643228810485415e-04
2.8500000000000241e+00 -1.0846153797191112e-06 -1.1755787722833422e-04 -1.1647326184861510e-04
2.8562500000000242e+00 -9.1491440077128624e-07 -1.1746509324783549e-04 -1.1655017884706421e-04
2.8625000000000238e+00 -7.8763887657386808e-07 -1.1744721083229550e-04 -1.1665957195572163e-04
2.8687500000000239e+00 -5.2195928083627471e-07 -1.1732013530440899e-04 -1.1679817602357271e-04
2.8750000000000240e+00 -4.3780583096283976e-07 -1.1740096946155465e-04 -1.1696316363059181e-04
2.8812500000000241e+00 -3.3486971729716384e-07 -1.1748652505527535e-04 -1.1715165533797818e-04
2.8875000000000242e+00 -1.9845128098937108e-07 -1.1755882399544337e-04 -1.1736037271445400e-04
2.8937500000000238e+00 -2.0762654288267299e-07 -1.1779351536845398e-04 -1.1758588882557131e-04
2.9000000000000239e+00 -1.0238779290621921e-07 -1.1792717966141285e-04 -1.1782479186850663e-04
2.9062500000000240e+00 5.7260019352975769e-09 -1.1806780288114825e-04 -1.1807352888308355e-04
2.9125000000000250e+00 3.3455565447693928e-07 -1.1799397125587350e-04 -1.1832852691035044e-04
2.9187500000000250e+00 5.3414909704843356e-07 -1.1805252486229821e-04 -1.1858667395934664e-04
2.9250000000000251e+00 6.0786307027841529e-07 -1.1823688018441745e-04 -1.1884474325469587e-04
2.9312500000000248e+00 7.4678953800861702e-07 -1.1835269336569316e-04 -1.1909948290370177e-04
2.9375000000000249e+00 8.2115103227743474e-07 -1.1852686580215819e-04 -1.1934801683443563e-04
2.9437500000000250e+00 8.4887643959088109e-07 -1.1873877059809076e-04 -1.1958764703768164e-04
2.9500000000000250e+00 9.5847997469059422e-07 -1.1885744508610516e-04 -1.1981592506079575e-04
2.9562500000000251e+00 1.0819098718733321e-06 -1.1894876567719423e-04 -1.2003067554906756e-04
2.9625000000000248e+00 1.1341390109108075e-06 -1.1909573352842496e-04 -1.2022987253933576e-04
2.9687500000000249e+00 1.2582909272294986e-06 -1.1915320718536124e-04 -1.2041149811259073e-04
2.9750000000000250e+00 1.3326843458902115e-06 -1.1924139772911788e-04 -1.2057408207500809e-04
2.9812500000000250e+00 1.4499109623338928e-06 -1.1926648713522611e-04 -1.2071639809756000e-04
2.9875000000000260e+00 1.4943003504689522e-06 -1.1934291572311205e-04 -1.2083721607358101e-04
2.9937500000000261e+00 1.4838776041644421e-06 -1.1945175780070202e-04 -1.2093563540486647e-04
3.0000000000000262e+00 1.4605919821290505e-06 -1.1955023945908580e-04 -1.2101083144121485e-04
3.0062500000000258e+00 1.4979566310120251e-06 -1.1956455789886146e-04 -1.2106251452987349e-04
3.0125000000000259e+00 1.5517646426572827e-06 -1.1953949078602308e-04 -1.2109125542868036e-04
3.0187500000000260e+00 1.5414689188984119e-06 -1.1955606138424998e-04 -1.2109753030314840e-04
3.0250000000000261e+00 1.6761224107510392e-06 -1.1940609048632753e-04 -1.2108221289707856e-04
3.0312500000000262e+00 1.6425815176932744e-06 -1.1940405037602461e-04 -1.2104663189371789e-04
3.0375000000000258e+00 1.7349497665898996e-06 -1.1925648728983840e-04 -1.2099143705642830e-04
3.0437500000000259e+00 1.7621778036742644e-06 -1.1915528516315107e-04 -1.2091746296682534e-04
3.0500000000000260e+00 1.7892331872754170e-06 -1.1903644332455884e-04 -1.2082567651183426e-04
3.0562500000000270e+00 1.7971704423669496e-06 -1.1891978754617144e-04 -1.2071695798853839e-04
3.0625000000000271e+00 1.7940848509912405e-06 -1.1879833806904658e-04 -1.2059242292003782e-04
3.0687500000000272e+00 1.8357309715475042e-06 -1.1861733804518880e-04 -1.2045306901673630e-04
3.0750000000000268e+00 1.7343962746122664e-06 -1.1856511703101765e-04 -1.2029951330562992e-04
3.0812500000000269e+00 1.7248200076568684e-06 -1.1840674706497910e-04 -1.2013156707263597e-04
3.0875000000000270e+00 1.7281120134561491e-06 -1.1822113168857672e-04 -1.1994924370203286e-04
3.0937500000000271e+00 1.7987243692017997e-06 -1.1795423565441441e-04 -1.1975296002361621e-04
3.1000000000000272e+00 1.7968566265267331e-06 -1.1774529026009450e-04 -1.1954214688662124e-04
3.1062500000000268e+00 1.6689591133404368e-06 -1.1764713920393135e-04 -1.1931609831727178e-04
3.1125000000000269e+00 1.6664604802692657e-06 -1.1740795223591338e-04 -1.1907441271618265e-04
3.1187500000000270e+00 1.7205619694868048e-06 -1.1709603060516660e-04 -1.1881659257465340e-04
3.1250000000000280e+00 1.7423417523218472e-06 -1.1679972887977237e-04 -1.1854207063209421e-04
3.1312500000000281e+00 1.7398924907658395e-06 -1.1651013263058564e-04 -1.1825002512135148e-04
3.1375000000000282e+00 1.6972847199298914e-06 -1.1624232427287330e-04 -1.1793960899280319e-04
3.1437500000000278e+00 1.6888446825353036e-06 -1.1592181687892326e-04 -1.1761066156145856e-04
3.1500000000000279e+00 1.6053665481588459e-06 -1.1565810546620816e-04 -1.1726347201436701e-04
3.1562500000000280e+00 1.5493897477427413e-06 -1.1534892391917686e-04 -1.1689831366691960e-04
3.1625000000000281e+00 1.5101711473930013e-06 -1.1500522973939389e-04 -1.1651540088678689e-04
3.1687500000000282e+00 1.4876509724978925e-06 -1.1462707515619123e-04 -1.1611472612868913e-04
3.1750000000000278e+00 1.5583642716785910e-06 -1.1413827737172904e-04 -1.1569664164340763e-04
3.1812500000000279e+00 1.4830252498720437e-06 -1.1377885505758750e-04 -1.1526188030745954e-04
3.1875000000000280e+00 1.4386323366525174e-06 -1.1337303696734418e-04 -1.1481166930399670e-04
3.1937500000000290e+00 1.3340904185515771e-06 -1.1301285535390458e-04 -1.1434694577245615e-04
3.2000000000000290e+00 1.2913481277970415e-06 -1.1257703145250826e-04 -1.1386837958030530e-04
3.2062500000000291e+00 1.3090479551738053e-06 -1.1206810829111742e-04 -1.1337715624629122e-04
3.2125000000000292e+00 1.2632280882506162e-06 -1.1161077624333001e-04 -1.1287400433158063e-04
3.2187500000000289e+00 1.2555521976039680e-06 -1.1110386415769745e-04 -1.1235941635530142e-04
3.2250000000000290e+00 1.1493266346770546e-06 -1.1068479946363239e-04 -1.1183412609830945e-04
3.2312500000000290e+00 1.0895178735634389e-06 -1.1020974162612005e-04 -1.1129925949968349e-04
3.2375000000000291e+00 1.0075564735021646e-06 -1.0974818607678416e-04 -1.1075574255028632e-04
3.2437500000000292e+00 9.5907636955929246e-07 -1.0924523849986500e-04 -1.1020431486942429e-04
3.2500000000000289e+00 8.4983234709446495e-07 -1.0879619976922946e-04 -1.0964603211632392e-04
3.2562500000000290e+00 7.3320936899462941e-07 -1.0834860391550750e-04 -1.0908181328450213e-04
3.2625000000000290e+00 6.2881529826013232e-07 -1.0788321686216864e-04 -1.0851203216042877e-04
3.2687500000000300e+00 5.5701570952547896e-07 -1.0737962277572163e-04 -1.0793663848524711e-04
3.2750000000000301e+00 5.2678798915366547e-07 -1.0682903999636854e-04 -1.0735582798552220e-04
3.2812500000000302e+00 5.0443989822054566e-07 -1.0626568715643563e-04 -1.0677012705465618e-04
3.2875000000000298e+00 4.0356935920891153e-07 -1.0577638749787501e-04 -1.0617995685708392e-04
3.2937500000000299e+00 3.8011441350976015e-07 -1.0520562381710470e-04 -1.0558573823061446e-04
3.3000000000000300e+00 3.0120204845734738e-07 -1.0468687638098679e-04 -1.0498807842944414e-04
3.3062500000000301e+00 1.8898752677898409e-07 -1.0419815003270679e-04 -1.0438713755948578e-04
3.3125000000000302e+00 2.0201152265888068e-07 -1.0358081270478289e-04 -1.0378282422744177e-04
3.3187500000000298e+00 2.1239877622103291e-07 -1.0296276372834842e-04 -1.0317516250456945e-04
3.3250000000000299e+00 1.4332003167066745e-07 -1.0242080495714700e-04 -1.0256412498881767e-04
3.3312500000000300e+00 7.0389430775608781e-08 -1.0187948023432224e-04 -1.0194986966509785e-04
3.3375000000000310e+00 5.2037109770828281e-08 -1.0128067637891840e-04 -1.0133271348868923e-04
3.3437500000000311e+00 2.0983253561025934e-08 -1.0069185525374136e-04 -1.0071283850730239e-04
3.3500000000000312e+00 2.1928685490723806e-08 -1.0006836553610867e-04 -1.0009029422159939e-04
3.3562500000000308e+00 8.4394340502832424e-08 -9.9380556668476994e-05 -9.9464951008979826e-05
3.3625000000000309e+00 5.7940968688712608e-08 -9.8778676229648011e-05 -9.8836617198336723e-05
3.3687500000000310e+00 8.0411295014484372e-08 -9.8124847172086075e-05 -9.8205258467100559e-05
3.3750000000000311e+00 7.7279608716354208e-08 -9.7493566437732720e-05 -9.7570846046449075e-05
3.3812500000000312e+00 7.8744815687432695e-08 -9.6854459368243834e-05 -9.6933204183931266e-05
3.3875000000000308e+00 7.8058152386302894e-08 -9.6214409741618358e-05 -9.6292467894004661e-05
3.3937500000000309e+00 9.3689655380357504e-08 -9.5555225554376543e-05 -9.5648915209756901e-05
3.4000000000000310e+00 6.1710628578156516e-08 -9.4940950439158266e-05 -9.5002661067736423e-05
3.4062500000000320e+00 4.9113584840262850e-08 -9.4304840478883455e-05 -9.4353954063723717e-05
3.4125000000000321e+00 9.1997866583074417e-08 -9.3611208433762365e-05 -9.3703206300345439e-05
3.4187500000000322e+00 1.1243202963766589e-07 -9.2938516713657400e-05 -9.3050948743295066e-05
3.4250000000000318e+00 2.0872499687737435e-07 -9.2189118610091740e-05 -9.2397843606969115e-05
3.4312500000000319e+00 1.2248676608476571e-07 -9.1622017341917803e-05 -9.1744504108002569e-05
3.4375000000000320e+00 1.0013973161523764e-07 -9.0991110712755719e-05 -9.1091250444370956e-05
3.4437500000000321e+00 1.4528759619140193e-07 -9.0293331349576667e-05 -9.0438618945768069e-05
3.4500000000000322e+00 2.0211893855989727e-07 -8.9585282592173746e-05 -8.9787401530733643e-05
3.4562500000000318e+00 1.3253382992480900e-07 -8.9005642260891530e-05 -8.9138176090816339e-05
3.4625000000000319e+00 8.5546370582088383e-09 -8.8483136284621527e-05 -8.8491690921679736e-05
3.4687500000000320e+00 -1.5870318463068927e-08 -8.7864855164986185e-05 -8.7848984846523116e-05
3.4750000000000330e+00 3.5159356450367046e-08 -8.7176031096078654e-05 -8.7211190452529021e-05
3.4812500000000330e+00 1.0989681520770305e-07 -8.6469714237756722e-05 -8.6579611052964425e-05
3.4875000000000331e+00 9.0282989961671897e-08 -8.5865009489259793e-05 -8.5955292479221465e-05
3.4937500000000332e+00 -6.8336518540911386e-09 -8.5345704401439308e-05 -8.5338870749585217e-05
3.5000000000000329e+00 -3.5205648568238245e-08 -8.4766044552436021e-05 -8.4730838903867783e-05
3.5062500000000330e+00 7.9176536632206366e-08 -8.4052717892467627e-05 -8.4131894429099834e-05
3.5125000000000330e+00 1.6631357438975957e-07 -8.3376333890326990e-05 -8.3542647464716750e-05
3.5187500000000331e+00 8.4109379005291415e-08 -8.2879201106499309e-05 -8.2963310485504601e-05
3.5250000000000332e+00 1.0173437664507106e-08 -8.2383836921272547e-05 -8.2394010358937054e-05
3.5312500000000329e+00 1.3411794142487838e-08 -8.1821582278434265e-05 -8.1834994072576753e-05
3.5375000000000330e+00 1.5488414516999906e-07 -8.1131757543316765e-05 -8.1286641688486764e-05
3.5437500000000330e+00 1.9965377886645521e-07 -8.0549500056646933e-05 -8.0749153835513388e-05
3.5500000000000340e+00 1.2455543547707252e-07 -8.0097900836394143e-05 -8.0222456271871216e-05
3.5562500000000341e+00 2.2474686564386427e-07 -7.9481542476499397e-05 -7.9706289342143261e-05
3.5625000000000342e+00 3.1222079211871187e-07 -7.8888224477323673e-05 -7.9200445269442385e-05
3.5687500000000338e+00 3.5655251842075348e-07 -7.8348135112986679e-05 -7.8704687631407432e-05
3.5750000000000339e+00 3.1819283420508513e-07 -7.7900803336915513e-05 -7.8218996171120598e-05
3.5812500000000340e+00 3.3447491506528220e-07 -7.7408797021226729e-05 -7.7743271936292011e-05
3.5875000000000341e+00 4.3095987430792073e-07 -7.6845945118363414e-05 -7.7276904992671334e-05
3.5937500000000342e+00 5.0093210767903100e-07 -7.6318378283700720e-05 -7.6819310391379751e-05
3.6000000000000338e+00 5.4367432261975390e-07 -7.5826360599333544e-05 -7.6370034921953298e-05
3.6062500000000339e+00 4.5047195219365891e-07 -7.5478308554365365e-05 -7.5928780506559024e-05
3.6125000000000340e+00 4.5552434454511348e-07 -7.5039764926286873e-05 -7.5495289270831987e-05
3.6187500000000350e+00 5.3543752761593807e-07 -7.4533696814415575e-05 -7.5069134342031513e-05
3.6250000000000351e+00 6.9266937842993597e-07 -7.3957121311528704e-05 -7.4649790689958640e-05
3.6312500000000352e+00 7.3987854452665924e-07 -7.3496783441483538e-05 -7.4236661986010197e-05
3.6375000000000348e+00 6.2184329451578065e-07 -7.3207470832063745e-05 -7.3829314126579526e-05
3.6437500000000349e+00 6.1212702838356683e-07 -7.2815177944994894e-05 -7.3427304973378460e-05
3.6500000000000350e+00 6.6276910942411225e-07 -7.2367364967184180e-05 -7.3030134076608293e-05
3.6562500000000351e+00 6.1773511885986608e-07 -7.2019610537487147e-05 -7.2637345656347013e-05
3.6625000000000352e+00 6.4001025444129225e-07 -7.1608389795584464e-05 -7.2248400050025757e-05
3.6687500000000348e+00 6.2434230868779652e-07 -7.1238275847211485e-05 -7.1862618155899282e-05
3.6750000000000349e+00 5.6461750659113862e-07 -7.0914689693778562e-05 -7.1479307200369700e-05
3.6812500000000350e+00 5.5959311101423334e-07 -7.0538450196443555e-05 -7.1098043307457788e-05
3.6875000000000360e+00 4.8808486757223840e-07 -7.0230465456500149e-05 -7.0718550324072387e-05
3.6937500000000361e+00 4.9221155079745007e-07 -6.9848277237659749e-05 -7.0340488788457199e-05
3.7000000000000361e+00 5.2318510113283465e-07 -6.9440174947920218e-05 -6.9963360049053052e-05
3.7062500000000358e+00 4.5119278362369978e-07 -6.9135365081688982e-05 -6.9586557865312682e-05
3.7125000000000359e+00 3.8714970787347993e-07 -6.8822425904889874e-05 -6.9209575612763353e-05
3.7187500000000360e+00 3.4855947646526874e-07 -6.8483400195161882e-05 -6.8831959671627151e-05
3.7250000000000361e+00 3.3650840664397827e-07 -6.8116773781489318e-05 -6.8453282188133297e-05
3.7312500000000361e+00 2.5263032659752756e-07 -6.7820634641612291e-05 -6.8073264968209819e-05
3.7375000000000358e+00 2.0270213463900006e-07 -6.7488928943152898e-05 -6.7691631077791898e-05
3.7437500000000359e+00 1.6098752011266498e-07 -6.7147061080240650e-05 -6.7308048600353315e-05
3.7500000000000360e+00 1.1655402118852820e-07 -6.6805649763245373e-05 -6.6922203784433902e-05
3.7562500000000369e+00 3.2328822084499412e-08 -6.6501543547470995e-05 -6.6533872369555494e-05
3.7625000000000370e+00 -6.8238915370113021e-08 -6.6211064897458047e-05 -6.6142825982087934e-05
3.7687500000000371e+00 -1.6466296292871614e-07 -6.5913389124537989e-05 -6.5748726161609272e-05
3.7750000000000372e+00 -2.0230793241423652e-07 -6.5553599801758852e-05 -6.5351291869344616e-05
3.7812500000000369e+00 -2.0443224995024274e-07 -6.5154950603666753e-05 -6.4950518353716510e-05
3.7875000000000369e+00 -2.2425279524640918e-07 -6.4770707064453392e-05 -6.4546454269206983e-05
3.7937500000000370e+00 -3.3367414920279579e-07 -6.4472863874342112e-05 -6.4139189725139316e-05
3.8000000000000371e+00 -4.1813921543581870e-07 -6.4147022555970581e-05 -6.3728883340534762e-05
3.8062500000000372e+00 -3.9685569400823228e-07 -6.3712583053820084e-05 -6.3315727359811852e-05
3.8125000000000369e+00 -3.8888063982394575e-07 -6.3288860774338967e-05 -6.2899980134515022e-05
3.8187500000000369e+00 -3.7673341896722525e-07 -6.2858589484625853e-05 -6.2481856065658628e-05
3.8250000000000370e+00 -4.1218453523586942e-07 -6.2473881401458258e-05 -6.2061696866222389e-05
3.8312500000000380e+00 -4.6710706836443588e-07 -6.2107046852045999e-05 -6.1639939783681563e-05
3.8375000000000381e+00 -4.8377629168902742e-07 -6.1700842413080722e-05 -6.1217066121391694e-05
3.8437500000000382e+00 -4.7129405618642653e-07 -6.1264862107889527e-05 -6.0793568051703100e-05
3.8500000000000378e+00 -4.8661177256616070e-07 -6.0856494354947353e-05 -6.0369882582381193e-05
3.8562500000000379e+00 -5.3736643289070885e-07 -6.0483877559746296e-05 -5.9946511126855587e-05
3.8625000000000380e+00 -5.4337021379360635e-07 -6.0067274771923563e-05 -5.9523904558129957e-05
3.8687500000000381e+00 -5.4108365171528193e-07 -5.9643756245008325e-05 -5.9102672593293043e-05
3.8750000000000382e+00 -6.1334731445123565e-07 -5.9296976369082314e-05 -5.8683629054631078e-05
3.8812500000000378e+00 -6.2258958340121303e-07 -5.8890048744156837e-05 -5.8267459160755624e-05
3.8875000000000379e+00 -5.7840011526111393e-07 -5.8433141019164358e-05 -5.7854740903903244e-05
3.8937500000000380e+00 -5.1786672798381252e-07 -5.7963832413853450e-05 -5.7445965685869638e-05
3.9000000000000390e+00 -4.9539503798632587e-07 -5.7536953459438212e-05 -5.7041558421451886e-05
3.9062500000000391e+00 -5.0833034555494987e-07 -5.7150206145272517e-05 -5.6641875799717567e-05
3.9125000000000392e+00 -4.5630567212449734e-07 -5.6703596227335755e-05 -5.6247290555211258e-05
3.9187500000000388e+00 -4.0917604911851609e-07 -5.6267421522096940e-05 -5.5858245472978424e-05
3.9250000000000389e+00 -4.1622805915047346e-07 -5.5891376198324056e-05 -5.5475148139173583e-05
3.9312500000000390e+00 -4.0066183855186832e-07 -5.5499053042139859e-05 -5.5098391203587990e-05
3.9375000000000391e+00 -3.4890644700445576e-07 -5.5077309553119060e-05 -5.4728403106114605e-05
3.9437500000000392e+00 -3.3431289597422024e-07 -5.4699705458460033e-05 -5.4365392562485813e-05
3.9500000000000388e+00 -3.2473045481801633e-07 -5.4334187225005585e-05 -5.4009456770187569e-05
3.9562500000000389e+00 -2.9399467947200650e-07 -5.3954817449407899e-05 -5.3660822769935893e-05
3.9625000000000390e+00 -3.0246139044918748e-07 -5.3622168558752699e-05 -5.3319707168303512e-05
3.9687500000000400e+00 -3.2696821590717145e-07 -5.3313261885171151e-05 -5.2986293669263980e-05
3.9750000000000401e+00 -3.2987401123690227e-07 -5.2990635146520718e-05 -5.2660761135283815e-05
3.9812500000000401e+00 -2.4669455166541885e-07 -5.2589919241618298e-05 -5.2343224689952879e-05
3.9875000000000398e+00 -2.8579811683271579e-07 -5.2319452317209558e-05 -5.2033654200376842e-05
3.9937500000000399e+00 -2.1617758989037696e-07 -5.1948254373711905e-05 -5.1732076783821528e-05
4.0000000000000400e+00 -1.9319663885528050e-07 -5.1631787112426487e-05 -5.1438590473571206e-05
4.0062500000000396e+00 -3.1087742703387054e-07 -5.1464135051307465e-05 -5.1153257624273595e-05
4.0125000000000393e+00 -3.7774585705530322e-07 -5.1253914028495800e-05 -5.0876168171440497e-05
4.0187500000000389e+00 -3.6138820963908249e-07 -5.0968768547934986e-05 -5.0607380338295904e-05
4.0250000000000394e+00 -2.7364040022221341e-07 -5.0620494000948160e-05 -5.0346853600725946e-05
4.0312500000000382e+00 -2.5522310347814603e-07 -5.0349510125623521e-05 -5.0094287022145375e-05
4.0375000000000378e+00 -1.9569311136604506e-07 -5.0045216064556545e-05 -4.9849522953190500e-05
4.0437500000000366e+00 -1.2045598503502804e-07 -4.9733126363814452e-05 -4.9612670378779424e-05
4.0500000000000371e+00 -1.4331608354849022e-07 -4.9527052556892712e-05 -4.9383736473344221e-05
4.0562500000000368e+00 -9.7468898448703804e-08 -4.9260088896832555e-05 -4.9162619998383852e-05
4.0625000000000364e+00 -6.7120008139511737e-08 -4.9016312702046548e-05 -4.8949192693907036e-05
4.0687500000000361e+00 -4.5816565332146503e-08 -4.8789043147759444e-05 -4.8743226582427297e-05
4.0750000000000357e+00 -6.9243305624144672e-09 -4.8551308400315834e-05 -4.8544384069753419e-05
4.0812500000000353e+00 -1.7408504999951585e-09 -4.8354299075906135e-05 -4.8352558225406140e-05
4.0875000000000350e+00 1.6567700798582785e-08 -4.8151208096316973e-05 -4.8167775797115556e-05
4.0937500000000346e+00 6.4882391678623501e-08 -4.7925025796760560e-05 -4.7989908188439184e-05
4.1000000000000343e+00 7.4914456262624939e-08 -4.7743801703251040e-05 -4.7818716159513665e-05
4.1062500000000339e+00 4.4303784375409987e-09 -4.7649483518877257e-05 -4.7653913897314798e-05
4.1125000000000336e+00 7.2681621599991861e-08 -4.7422469497962393e-05 -4.7495151119562385e-05
4.1187500000000332e+00 9.1172167074484280e-08 -4.7251043349130680e-05 -4.7342215516205165e-05
4.1250000000000329e+00 1.2033272641128856e-07 -4.7074596061238884e-05 -4.7194928787650172e-05
4.1312500000000334e+00 1.8690338286923077e-07 -4.6866071068403680e-05 -4.7052974451272910e-05
4.1375000000000322e+00 2.4981220401410430e-07 -4.6666315522978909e-05 -4.6916127726993014e-05
4.1437500000000318e+00 2.6088238375039121e-07 -4.6523280783364185e-05 -4.6784163167114576e-05
4.1500000000000314e+00 2.8510688304907085e-07 -4.6371700750394289e-05 -4.6656807633443360e-05
4.1562500000000311e+00 3.9451794854112243e-07 -4.6139274054726578e-05 -4.6533792003267700e-05
4.1625000000000307e+00 3.4024018414191001e-07 -4.6074462463077517e-05 -4.6414702647219427e-05
4.1687500000000304e+00 3.9639307991619924e-07 -4.5902517356036065e-05 -4.6298910435952265e-05
4.1750000000000300e+00 3.9450205644481516e-07 -4.5791476619430442e-05 -4.6185978675875257e-05
4.1812500000000297e+00 4.3114559931169025e-07 -4.5644501751598662e-05 -4.6075647350910353e-05
4.1875000000000293e+00 5.1871280591232857e-07 -4.5448710039866308e-05 -4.5967422845778637e-05
4.1937500000000290e+00 5.9409465712796249e-07 -4.5266728823103807e-05 -4.5860823480231770e-05
4.2000000000000286e+00 5.8183881312274117e-07 -4.5173650291554860e-05 -4.5755489104677601e-05
4.2062500000000282e+00 6.3854772376105689e-07 -4.5012404492619570e-05 -4.5650952216380627e-05
4.2125000000000279e+00 6.5217987362559696e-07 -4.4894533135500293e-05 -4.5546713009125890e-05
4.2187500000000284e+00 5.7898578587999553e-07 -4.4863288577441986e-05 -4.5442274363321981e-05
4.2250000000000272e+00 6.2040911049065340e-07 -4.4716582676693777e-05 -4.5336991787184430e-05
4.2312500000000268e+00 6.4926695352016860e-07 -4.4581048652683511e-05 -4.5230315606203680e-05
4.2375000000000256e+00 7.2395332458797878e-07 -4.4397962128970246e-05 -4.5121915453558225e-05
4.2437500000000261e+00 7.6106419177277571e-07 -4.4250351187709703e-05 -4.5011415379482478e-05
4.2500000000000258e+00 8.0491289777716226e-07 -4.4093376621037470e-05 -4.4898289518814633e-05
4.2562500000000254e+00 7.8688860036755913e-07 -4.3995232292817490e-05 -4.4782120893185049e-05
4.2625000000000250e+00 7.6436614161508201e-07 -4.3898209978190657e-05 -4.4662576119805739e-05
4.2687500000000247e+00 7.7960884859051583e-07 -4.3759647363475196e-05 -4.4539256212065712e-05
4.2750000000000243e+00 7.6621111708962959e-07 -4.3645585341425523e-05 -4.4411796458515153e-05
4.2812500000000240e+00 8.1082367798770749e-07 -4.3469002264376031e-05 -4.4279825942363738e-05
4.2875000000000236e+00 8.5234614099323290e-07 -4.3290703333201081e-05 -4.4143049474194314e-05
4.2937500000000233e+00 7.8953936736511101e-07 -4.3211630651465393e-05 -4.4001170018830504e-05
4.3000000000000229e+00 8.1951957870592660e-07 -4.3034386454368305e-05 -4.3853906033074231e-05
4.3062500000000226e+00 7.9605232446666279e-07 -4.2905098740500189e-05 -4.3701151064966851e-05
4.3125000000000222e+00 8.2604993763813980e-07 -4.2716766728292593e-05 -4.3542816665930733e-05
4.3187500000000218e+00 8.1719504258913090e-07 -4.2561597086712343e-05 -4.3378792129301474e-05
4.3250000000000206e+00 8.0515214443457997e-07 -4.2403840980762107e-05 -4.3208993125196687e-05
4.3312500000000211e+00 8.3896483878479600e-07 -4.2194289093796255e-05 -4.3033253932581051e-05
4.3375000000000208e+00 8.6508214893419309e-07 -4.1986373009452902e-05 -4.2851455158387096e-05
4.3437500000000204e+00 8.8860940045283870e-07 -4.1775017853853554e-05 -4.2663627254306392e-05
4.3500000000000201e+00 9.3812564972132367e-07 -4.1531677505981661e-05 -4.2469803155702985e-05
4.3562500000000197e+00 9.4225651087223415e-07 -4.1327756643563382e-05 -4.2270013154435617e-05
4.3625000000000194e+00 9.4257976587327515e-07 -4.1121772693666465e-05 -4.2064352459539740e-05
4.3687500000000190e+00 8.8839865403251021e-07 -4.0964501630826988e-05 -4.1852900284859498e-05
4.3750000000000187e+00 8.5491608382096557e-07 -4.0780819596799675e-05 -4.1635735680620641e-05
4.3812500000000183e+00 8.5658450843085994e-07 -4.0556433313911983e-05 -4.1413017822342843e-05
4.3875000000000179e+00 8.5078893704440355e-07 -4.0334129232102515e-05 -4.1184918169146918e-05
4.3937500000000176e+00 8.4537581452881889e-07 -4.0106217058524297e-05 -4.0951592873053116e-05
4.4000000000000172e+00 8.2061483278631577e-07 -3.9892607031080157e-05 -4.0713221863866473e-05
4.4062500000000169e+00 8.3565374084693957e-07 -3.9634388837586106e-05 -4.0470042578433045e-05
4.4125000000000174e+00 8.0931783349136278e-07 -3.9412989218942066e-05 -4.0222307052433428e-05
4.4187500000000162e+00 8.0381900637951941e-07 -3.9166453071900497e-05 -3.9970272078280016e-05
4.4250000000000158e+00 7.9568351131972261e-07 -3.8918536180434493e-05 -3.9714219691754215e-05
4.4312500000000146e+00 7.7346581190379353e-07 -3.8681002747516994e-05 -3.9454468559420788e-05
4.4375000000000151e+00 7.4237074583680921e-07 -3.8448920660624270e-05 -3.9191291406461080e-05
4.4437500000000147e+00 7.2122831903699829e-07 -3.8203713579323343e-05 -3.8924941898360341e-05
4.4500000000000144e+00 7.1291125829637636e-07 -3.7942817883165271e-05 -3.8655729141461647e-05
4.4562500000000140e+00 6.8533395617282602e-07 -3.7698678161392972e-05 -3.8384012117565798e-05
4.4625000000000137e+00 6.4660909499634372e-07 -3.7463566600062133e-05 -3.8110175695058477e-05
4.4687500000000133e+00 6.4014068068919873e-07 -3.7194420232646746e-05 -3.7834560913335945e-05
4.4750000000000130e+00 6.2617172294942203e-07 -3.6931371178996355e-05 -3.7557542901945777e-05
4.4812500000000126e+00 5.9916844022396651e-07 -3.6680365460563946e-05 -3.7279533900787913e-05
4.4875000000000123e+00 5.7249566328704005e-07 -3.6428388408007292e-05 -3.7000884071294333e-05
4.4937500000000119e+00 5.2312826507196610e-07 -3.6198804660438739e-05 -3.6721932925510705e-05
4.5000000000000124e+00 4.6815498863205239e-07 -3.5974906738009110e-05 -3.6443061726641163e-05
4.5062500000000112e+00 4.1562038740048420e-07 -3.5749041247264311e-05 -3.6164661634664795e-05
4.5125000000000108e+00 3.8576755206940567e-07 -3.5501357471547722e-05 -3.5887125023617128e-05
4.5187500000000096e+00 3.7934260063743916e-07 -3.5231506729800700e-05 -3.5610849330438139e-05
4.5250000000000101e+00 3.5098250947926022e-07 -3.4985236170289940e-05 -3.5336218679769200e-05
4.5312500000000098e+00 3.0843135412026714e-07 -3.4755160949197819e-05 -3.5063592303318086e-05
4.5375000000000094e+00 2.8776991552343783e-07 -3.4505560813082607e-05 -3.4793330728606045e-05
4.5437500000000091e+00 2.5473254388839724e-07 -3.4271059914383341e-05 -3.4525792458271739e-05
4.5500000000000087e+00 1.8747619433471369e-07 -3.4073844528139380e-05 -3.4261320722474094e-05
4.5562500000000083e+00 1.3299807984326509e-07 -3.3867262687616565e-05 -3.4000260767459831e-05
4.5625000000000080e+00 8.6267632723571784e-08 -3.3656680726858702e-05 -3.3742948359582274e-05
4.5687500000000076e+00 3.3668216920169263e-08 -3.3456036945269346e-05 -3.3489705162189516e-05
4.5750000000000073e+00 -8.8107969934862274e-09 -3.3249661477443241e-05 -3.3240850680449754e-05
4.5812500000000069e+00 -4.7560531550863911e-08 -3.3044241418702314e-05 -3.2996680887151451e-05
4.5875000000000066e+00 -9.8882198720554016e-08 -3.2856348837208765e-05 -3.2757466638488211e-05
4.5937500000000062e+00 -1.2027133147522425e-07 -3.2643750529361606e-05 -3.2523479197886382e-05
4.6000000000000059e+00 -1.4635558277460486e-07 -3.2441333868151357e-05 -3.2294978285376752e-05
4.6062500000000064e+00 -1.8072872715948227e-07 -3.2252923154449411e-05 -3.2072194427289929e-05
4.6125000000000052e+00 -2.0349827196324504e-07 -3.2058845240718607e-05 -3.1855346968755362e-05
4.6187500000000048e+00 -2.1152054549904799e-07 -3.1856173587920400e-05 -3.1644653042421352e-05
4.6250000000000044e+00 -2.3728261830372366e-07 -3.1677589649172359e-05 -3.1440307030868635e-05
4.6312500000000041e+00 -2.7097484485231869e-07 -3.1513460676537276e-05 -3.1242485831684958e-05
4.6375000000000037e+00 -2.9353436029604135e-07 -3.1344884616759222e-05 -3.1051350256463181e-05
4.6437500000000034e+00 -3.2252193725619289e-07 -3.1189557629931030e-05 -3.0867035692674837e-05
4.6500000000000030e+00 -3.4349312043297593e-07 -3.1033157066319802e-05 -3.0689663945886826e-05
4.6562500000000027e+00 -3.5592952457861096e-07 -3.0875267662546314e-05 -3.0519338137967703e-05
4.6625000000000023e+00 -3.7918166819704411e-07 -3.0735318512499859e-05 -3.0356136844302815e-05
4.6687500000000020e+00 -4.0879319025392976e-07 -3.0608911858466890e-05 -3.0200118668212960e-05
4.6750000000000016e+00 -4.2397128133569694e-07 -3.0475300558665052e-05 -3.0051329277329355e-05
4.6812500000000012e+00 -4.4143238952655569e-07 -3.0351225315252199e-05 -2.9909792925725643e-05
4.6875000000000009e+00 -4.5469219305740513e-07 -3.0230208616368101e-05 -2.9775516423310696e-05
4.6937500000000014e+00 -4.6889371148819297e-07 -3.0117395337645111e-05 -2.9648501626156918e-05
4.7000000000000002e+00 -4.8220155734403667e-07 -3.0010936664665452e-05 -2.9528735107321415e-05
4.7062499999999998e+00 -4.9675896235382012e-07 -2.9912944161660273e-05 -2.9416185199306453e-05
4.7124999999999986e+00 -5.0896044798651207e-07 -2.9819773650358421e-05 -2.9310813202371908e-05
4.7187499999999991e+00 -5.2268623650536414e-07 -2.9735261466432258e-05 -2.9212575229926894e-05
4.7249999999999988e+00 -5.4087118414847371e-07 -2.9662285840894053e-05 -2.9121414656745580e-05
4.7312499999999984e+00 -5.4889496687716668e-07 -2.9586157328511124e-05 -2.9037262361633958e-05
4.7374999999999980e+00 -5.6316296023283015e-07 -2.9523202118577075e-05 -2.8960039158344245e-05
4.7437499999999977e+00 -5.7197709421593317e-07 -2.9461628572315388e-05 -2.8889651478099454e-05
4.7499999999999973e+00 -5.8622052413382603e-07 -2.9412212216863303e-05 -2.8825991692729477e-05
4.7562499999999970e+00 -5.8441444662831545e-07 -2.9353361328256501e-05 -2.8768946881628186e-05
4.7624999999999966e+00 -5.9026176174381751e-07 -2.9308652855776775e-05 -2.8718391094032957e-05
4.7687499999999963e+00 -6.0534253741629677e-07 -2.9279531932326351e-05 -2.8674189394910054e-05
4.7749999999999959e+00 -6.0721835833983193e-07 -2.9243410497594156e-05 -2.8636192139254324e-05
4.7812499999999956e+00 -5.9818861065194138e-07 -2.9202423061926436e-05 -2.8604234451274495e-05
4.7874999999999952e+00 -5.9563515624473822e-07 -2.9173790387916890e-05 -2.8578155231672151e-05
4.7937499999999948e+00 -5.9998320915818229e-07 -2.9157779541934539e-05 -2.8557796332776357e-05
4.7999999999999936e+00 -6.0615387485471255e-07 -2.9149149907154142e-05 -2.8542996032299430e-05
4.8062499999999941e+00 -6.0358566279333816e-07 -2.9137166581702804e-05 -2.8533580918909466e-05
4.8124999999999938e+00 -5.9440667449170098e-07 -2.9123770968199616e-05 -2.8529364293707915e-05
4.8187499999999934e+00 -5.8761910315971531e-07 -2.9117773867605714e-05 -2.8530154764445999e-05
4.8249999999999931e+00 -5.9024775506294851e-07 -2.9126000486991424e-05 -2.8535752731928475e-05
4.8312499999999927e+00 -5.9364790780178016e-07 -2.9139600759011111e-05 -2.8545952851209331e-05
4.8374999999999924e+00 -5.9059890221363902e-07 -2.9151149907315479e-05 -2.8560551005101840e-05
4.8437499999999920e+00 -5.8170790803714511e-07 -2.9161051195993318e-05 -2.8579343287956172e-05
4.8499999999999917e+00 -5.7853853332997054e-07 -2.9180660967577649e-05 -2.8602122434247678e-05
4.8562499999999913e+00 -5.6100660482263589e-07 -2.9189667078989840e-05 -2.8628660474167204e-05
4.8624999999999909e+00 -5.5398476624355937e-07 -2.9212713603678492e-05 -2.8658728837434933e-05
4.8687499999999906e+00 -5.5114531405405548e-07 -2.9243257668733478e-05 -2.8692112354679423e-05
4.8749999999999902e+00 -5.3818377266940187e-07 -2.9266779697502686e-05 -2.8728595924833284e-05
4.8812499999999899e+00 -5.2264781261552454e-07 -2.9290612308942586e-05 -2.8767964496327061e-05
4.8874999999999904e+00 -5.0527737447811827e-07 -2.9315276783845321e-05 -2.8809999409367202e-05
4.8937499999999892e+00 -5.0767163501662550e-07 -2.9362150861806115e-05 -2.8854479226789489e-05
4.8999999999999888e+00 -5.0305458817353536e-07 -2.9404234238585297e-05 -2.8901179650411761e-05
4.9062499999999876e+00 -4.8314701068728988e-07 -2.9433014732133415e-05 -2.8949867721446125e-05
4.9124999999999881e+00 -4.5061861998271774e-07 -2.9450932217398294e-05 -2.9000313597415576e-05
4.9187499999999877e+00 -4.3041279413202424e-07 -2.9482709416052700e-05 -2.9052296621920676e-05
4.9249999999999874e+00 -4.2509263494532829e-07 -2.9530689422687118e-05 -2.9105596787741790e-05
4.9312499999999870e+00 -4.1546818216619768e-07 -2.9575464224331231e-05 -2.9159996042165034e-05
4.9374999999999867e+00 -3.9412465418671235e-07 -2.9609398328746558e-05 -2.9215273674559845e-05
4.9437499999999863e+00 -3.8120055543655512e-07 -2.9652414816895863e-05 -2.9271214261459308e-05
4.9499999999999860e+00 -3.7808692457048286e-07 -2.9705703248341120e-05 -2.9327616323770637e-05
4.9562499999999856e+00 -3.5712647864996825e-07 -2.9741409379726050e-05 -2.9384282901076082e-05
4.9624999999999853e+00 -3.4731518308713741e-07 -2.9788329070081250e-05 -2.9441013886994112e-05
4.9687499999999849e+00 -3.4257752634379279e-07 -2.9840190101106422e-05 -2.9497612574762629e-05
4.9749999999999854e+00 -3.1488546780579859e-07 -2.9868768782745586e-05 -2.9553883314939788e-05
4.9812499999999842e+00 -2.9606260232900293e-07 -2.9905701426364127e-05 -2.9609638824035124e-05
4.9874999999999838e+00 -2.7813479644216597e-07 -2.9942835673148518e-05 -2.9664700876706352e-05
4.9937499999999826e+00 -2.6275414651287225e-07 -2.9981643661087103e-05 -2.9718889514574231e-05
4.9999999999999831e+00 -2.5032316402950186e-07 -3.0022360468781809e-05 -2.9772037304752307e-05
5.0062499999999828e+00 -2.5185373219441392e-07 -3.0075844259515640e-05 -2.9823990527321226e-05
5.0124999999999824e+00 -2.3988039104079961e-07 -3.0114474238731083e-05 -2.9874593847690283e-05
5.0187499999999821e+00 -2.1691246748586996e-07 -3.0140612157227347e-05 -2.9923699689741477e-05
5.0249999999999817e+00 -1.9953902752547782e-07 -3.0170717413293185e-05 -2.9971178385767707e-05
5.0312499999999813e+00 -1.8085898086744485e-07 -3.0197763036811706e-05 -3.0016904055944261e-05
5.0374999999999810e+00 -1.6575447802991678e-07 -3.0226513150212794e-05 -3.0060758672182877e-05
5.0437499999999806e+00 -1.5788178227759894e-07 -3.0260523553595265e-05 -3.0102641771317666e-05
5.0499999999999803e+00 -1.3804857922492995e-07 -3.0280505076698050e-05 -3.0142456497473120e-05
5.0562499999999799e+00 -1.2100048479291839e-07 -3.0301109186227693e-05 -3.0180108701434775e-05
5.0624999999999796e+00 -1.0050040851805798e-07 -3.0316014569821751e-05 -3.0215514161303693e-05
5.0687499999999792e+00 -7.3706135722435828e-08 -3.0322296762365701e-05 -3.0248590626643265e-05
5.0749999999999789e+00 -6.3882829215777202e-08 -3.0343144095114686e-05 -3.0279261265898909e-05
5.0812499999999794e+00 -6.5516565710190011e-08 -3.0372973371936749e-05 -3.0307456806226559e-05
5.0874999999999782e+00 -6.3634247312495808e-08 -3.0396745169808889e-05 -3.0333110922496393e-05
5.0937499999999778e+00 -4.4313417326090332e-08 -3.0400483503891303e-05 -3.0356170086565212e-05
5.0999999999999774e+00 -2.6135936350544131e-08 -3.0402728410374232e-05 -3.0376592474023688e-05
5.1062499999999771e+00 -8.3010822243382600e-09 -3.0402638313555337e-05 -3.0394337231330999e-05
5.1124999999999767e+00 2.0466677765560435e-08 -3.0388907692470775e-05 -3.0409374370236335e-05
5.1187499999999764e+00 3.2645685061992577e-08 -3.0389042180447086e-05 -3.0421687865509079e-05
5.1249999999999760e+00 4.0855193921076640e-08 -3.0390414811344920e-05 -3.0431270005265996e-05
5.1312499999999757e+00 4.4156797465333029e-08 -3.0393958980747322e-05 -3.0438115778212656e-05
5.1374999999999753e+00 5.2207519743450098e-08 -3.0390010494764704e-05 -3.0442218014508154e-05
5.1437499999999750e+00 6.8536986199104811e-08 -3.0375040700471652e-05 -3.0443577686670757e-05
5.1499999999999746e+00 8.5838606901409662e-08 -3.0356367788366205e-05 -3.0442206395267614e-05
5.1562499999999742e+00 9.2498071542310997e-08 -3.0345623467377740e-05 -3.0438121538920051e-05
5.1624999999999739e+00 9.8130282703673795e-08 -3.0333214646740051e-05 -3.0431344929443725e-05
5.1687499999999744e+00 9.9136429248835770e-08 -3.0322763495680051e-05 -3.0421899924928887e-05
5.1749999999999732e+00 1.0292345404986150e-07 -3.0306880201009170e-05 -3.0409803655059031e-05
5.1812499999999728e+00 1.2269955236382074e-07 -3.0272372728569808e-05 -3.0395072280933628e-05
5.1874999999999716e+00 1.3716062289411085e-07 -3.0240578623447667e-05 -3.0377739246341778e-05
5.1937499999999721e+00 1.3899155614089306e-07 -3.0218858926287152e-05 -3.0357850482428045e-05
5.1999999999999718e+00 1.4443305052759742e-07 -3.0191014217530507e-05 -3.0335447268058104e-05
5.2062499999999714e+00 1.5268414290496715e-07 -3.0157887604966343e-05 -3.0310571747871310e-05
5.2124999999999710e+00 1.6281076484673144e-07 -3.0120464296070116e-05 -3.0283275060916848e-05
5.2187499999999707e+00 1.7404995725012057e-07 -3.0079561703645942e-05 -3.0253611660896062e-05
5.2249999999999703e+00 1.6606927023643623e-07 -3.0055568176480849e-05 -3.0221637446717285e-05
5.2312499999999700e+00 1.7054126942991495e-07 -3.0016855054883538e-05 -3.0187396324313453e-05
5.2374999999999696e+00 1.7316455838356517e-07 -2.9977768090107587e-05 -3.0150932648491152e-05
5.2437499999999693e+00 1.8379216579170825e-07 -2.9928509461820165e-05 -3.0112301627611873e-05
5.2499999999999689e+00 1.8828945801509502e-07 -2.9883270715737630e-05 -3.0071560173752725e-05
5.2562499999999686e+00 1.9523758320278298e-07 -2.9833524246571407e-05 -3.0028761829774190e-05
5.2624999999999682e+00 2.0638674488859392e-07 -2.9777568566481978e-05 -2.9983955311370572e-05
5.2687499999999678e+00 2.1328052090528149e-07 -2.9723906549429827e-05 -2.9937187070335108e-05
5.2749999999999666e+00 2.1185324237356359e-07 -2.9676655430860643e-05 -2.9888508673234206e-05
5.2812499999999671e+00 2.2719747994616628e-07 -2.9610781417941075e-05 -2.9837978897887241e-05
5.2874999999999668e+00 2.1520335216796023e-07 -2.9570451824946790e-05 -2.9785655177114751e-05
5.2937499999999664e+00 2.3133967112338668e-07 -2.9500248999171930e-05 -2.9731588670295317e-05
5.2999999999999661e+00 2.5651210703210592e-07 -2.9419313611890882e-05 -2.9675825718922988e-05
5.3062499999999657e+00 2.6948056504111015e-07 -2.9348934695862529e-05 -2.9618415260903639e-05
5.3124999999999654e+00 2.6339611612657444e-07 -2.9296017665105258e-05 -2.9559413781231832e-05
5.3187499999999650e+00 2.7183576378212641e-07 -2.9227037297021025e-05 -2.9498873060803151e-05
5.3249999999999647e+00 2.6750438462259569e-07 -2.9169330404423257e-05 -2.9436834789045853e-05
5.3312499999999643e+00 2.5429990014982351e-07 -2.9119036866200312e-05 -2.9373336766350136e-05
5.3374999999999639e+00 2.5704138747443219e-07 -2.9051362293587830e-05 -2.9308403681062263e-05
5.3437499999999636e+00 2.5217586762813223e-07 -2.8989888156695768e-05 -2.9242064024323900e-05
5.3499999999999632e+00 2.4491199428751948e-07 -2.8929448832039606e-05 -2.9174360826327126e-05
5.3562499999999629e+00 2.4217549322785517e-07 -2.8863161540827994e-05 -2.9105337034055849e-05
5.3624999999999634e+00 2.2445213440107893e-07 -2.8810578784896665e-05 -2.9035030919297744e-05
5.3687499999999622e+00 2.2848569725579602e-07 -2.8734987576056912e-05 -2.8963473273312708e-05
5.3749999999999618e+00 2.3370554195708504e-07 -2.8656986632570844e-05 -2.8890692174527929e-05
5.3812499999999606e+00 2.2753416581053863e-07 -2.8589188252331614e-05 -2.8816722418142153e-05
5.3874999999999611e+00 2.2583592002195879e-07 -2.8515766636869398e-05 -2.8741602556891357e-05
5.3937499999999607e+00 2.4566283830701653e-07 -2.8419712809759030e-05 -2.8665375648066046e-05
5.3999999999999604e+00 2.6404509343883626e-07 -2.8324020635574431e-05 -2.8588065729013268e-05
5.4062499999999600e+00 2.5885614178996602e-07 -2.8250829808841800e-05 -2.8509685950631766e-05
5.4124999999999597e+00 2.5540468393362795e-07 -2.8174856585573775e-05 -2.8430261269507403e-05
5.4187499999999593e+00 2.4996154009591121e-07 -2.8099851907549753e-05 -2.8349813447645664e-05
5.4249999999999590e+00 2.4764817946202464e-07 -2.8020715991951477e-05 -2.8268364171413502e-05
5.4312499999999586e+00 2.5145255054824216e-07 -2.7934480071324853e-05 -2.8185932621873096e-05
5.4374999999999583e+00 2.4749947248273123e-07 -2.7855036131009731e-05 -2.8102535603492462e-05
5.4437499999999579e+00 2.7402091156118006e-07 -2.7744166897216059e-05 -2.8018187808777239e-05
5.4499999999999584e+00 2.8579249866006776e-07 -2.7647107390113974e-05 -2.7932899888774042e-05
5.4562499999999572e+00 2.8435748700906985e-07 -2.7562332687308608e-05 -2.7846690174317678e-05
5.4624999999999568e+00 2.8812034198772918e-07 -2.7471461367946545e-05 -2.7759581709934274e-05
5.4687499999999556e+00 3.0674041810457790e-07 -2.7364844803484561e-05 -2.7671585221589138e-05
5.4749999999999561e+00 2.8931614772875766e-07 -2.7293383353386051e-05 -2.7582699501114809e-05
5.4812499999999558e+00 2.8551748023419524e-07 -2.7207411341658041e-05 -2.7492928821892236e-05
5.4874999999999554e+00 2.8074406078892804e-07 -2.7121536874121098e-05 -2.7402280934910026e-05
5.4937499999999551e+00 2.6702892576509262e-07 -2.7043733035194013e-05 -2.7310761960959105e-05
5.4999999999999547e+00 2.6460547058337501e-07 -2.6953775607020813e-05 -2.7218381077604188e-05
5.5062499999999543e+00 2.6829133695742543e-07 -2.6856856782943446e-05 -2.7125148119900872e-05
5.5124999999999540e+00 2.6567012496795907e-07 -2.6765401117680299e-05 -2.7031071242648258e-05
5.5187499999999536e+00 2.7091445021006918e-07 -2.6665238226365866e-05 -2.6936152676575935e-05
5.5249999999999533e+00 2.7575970123568967e-07 -2.6564633874849709e-05 -2.6840393576085399e-05
5.5312499999999529e+00 2.9884235637305906e-07 -2.6444951259920030e-05 -2.6743793616293089e-05
5.5374999999999526e+00 3.2575013394720451e-07 -2.6320587620533408e-05 -2.6646337754480612e-05
5.5437499999999522e+00 3.3064050849248850e-07 -2.6217373729765895e-05 -2.6548014238258383e-05
5.5499999999999519e+00 3.1140231783314916e-07 -2.6137414765871436e-05 -2.6448817083704585e-05
5.5562499999999524e+00 2.9021775887114166e-07 -2.6058519617675466e-05 -2.6348737376546608e-05
5.5624999999999512e+00 2.7205176042438027e-07 -2.5975720512333049e-05 -2.6247772272757429e-05
5.5687499999999508e+00 2.7652374224191320e-07 -2.5869391730994145e-05 -2.6145915473236058e-05
5.5749999999999504e+00 2.6468162160715186e-07 -2.5778474137540329e-05 -2.6043155759147480e-05
5.5812499999999501e+00 2.5836595915909122e-07 -2.5681118263067088e-05 -2.5939484222226179e-05
5.5874999999999497e+00 2.5053615911367093e-07 -2.5584350598074967e-05 -2.5834886757188638e-05
5.5937499999999494e+00 2.4002675260698708e-07 -2.5489315138573006e-05 -2.5729341891179993e-05
5.5999999999999490e+00 2.4456766958059925e-07 -2.5378262735743840e-05 -2.5622830405324439e-05
5.6062499999999487e+00 2.4649471316305117e-07 -2.5268827492654127e-05 -2.5515322205817178e-05
5.6124999999999483e+00 2.5358323373604204e-07 -2.5153200775564253e-05 -2.5406784009300295e-05
5.6187499999999480e+00 2.5000276537683470e-07 -2.5047190175266112e-05 -2.5297192940642946e-05
5.6249999999999476e+00 2.3905983497211997e-07 -2.4947474202009799e-05 -2.5186534036981919e-05
5.6312499999999472e+00 2.4154488967184518e-07 -2.4833254661517393e-05 -2.5074799551189238e-05
5.6374999999999469e+00 2.4519320901445973e-07 -2.4716788802338370e-05 -2.4961982011352830e-05
5.6437499999999474e+00 2.3748401276577440e-07 -2.4610593629679335e-05 -2.4848077642445109e-05
5.6499999999999462e+00 2.3280396754718266e-07 -2.4500281528010860e-05 -2.4733085495558043e-05
5.6562499999999458e+00 2.2178995745280436e-07 -2.4395207658402249e-05 -2.4616997615855054e-05
5.6624999999999446e+00 2.1803317129836695e-07 -2.4281770469874288e-05 -2.4499803641172655e-05
5.6687499999999451e+00 2.1780307781318794e-07 -2.4163696852317501e-05 -2.4381499930130689e-05
5.6749999999999448e+00 2.2423613504801132e-07 -2.4037848040948917e-05 -2.4262084175996928e-05
5.6812499999999444e+00 2.1505706572740846e-07 -2.3926484171711530e-05 -2.4141541237438939e-05
5.6874999999999440e+00 2.3363559030636791e-07 -2.3786217329126133e-05 -2.4019852919432501e-05
5.6937499999999437e+00 2.2387222646561860e-07 -2.3673138391801198e-05 -2.3897010618266816e-05
5.6999999999999433e+00 2.1147156832311236e-07 -2.3561548228025148e-05 -2.3773019796348260e-05
5.7062499999999430e+00 2.0817915028346714e-07 -2.3439718370711570e-05 -2.3647897520995037e-05
5.7124999999999426e+00 2.1447783196186940e-07 -2.3307183250055533e-05 -2.3521661082017403e-05
5.7187499999999423e+00 2.1496885114179526e-07 -2.3179364565530033e-05 -2.3394333416671828e-05
5.7249999999999419e+00 2.0379319201730100e-07 -2.3062144629550009e-05 -2.3265937821567310e-05
5.7312499999999416e+00 1.9593647002482108e-07 -2.2940559500918195e-05 -2.3136495970943016e-05
5.7374999999999412e+00 1.9159913110046691e-07 -2.2814438960240456e-05 -2.3006038091340923e-05
5.7437499999999408e+00 1.8620195483253440e-07 -2.2688397165461408e-05 -2.2874599120293942e-05
5.7499999999999396e+00 1.7202711474604386e-07 -2.2570185742592001e-05 -2.2742212857338045e-05
5.7562499999999401e+00 1.5830475305516600e-07 -2.2450610206446204e-05 -2.2608914959501370e-05
5.7624999999999398e+00 1.5474463138165291e-07 -2.2319984855913179e-05 -2.2474729487294832e-05
5.7687499999999394e+00 1.6280202542604189e-07 -2.2176874936442753e-05 -2.2339676961868795e-05
5.7749999999999391e+00 1.5217121675068526e-07 -2.2051630521603559e-05 -2.2203801738354245e-05
5.7812499999999387e+00 1.4609451551587173e-07 -2.1921056272412723e-05 -2.2067150787928595e-05
5.7874999999999384e+00 1.4642701066129167e-07 -2.1783345256488744e-05 -2.1929772267150036e-05
5.7937499999999380e+00 1.4747411159227134e-07 -2.1644255236986773e-05 -2.1791729348579045e-05
5.7999999999999376e+00 1.5254375772140360e-07 -2.1500532181307876e-05 -2.1653075939029280e-05
5.8062499999999373e+00 1.4830333615792861e-07 -2.1365555431530728e-05 -2.1513858767688656e-05
5.8124999999999369e+00 1.4019439420923465e-07 -2.1233932745447033e-05 -2.1374127139656268e-05
5.8187499999999366e+00 1.3988969997130214e-07 -2.1094048849869074e-05 -2.1233938549840376e-05
5.8249999999999362e+00 1.3260310742870175e-07 -2.0960758768674508e-05 -2.1093361876103210e-05
5.8312499999999359e+00 1.2317304176568208e-07 -2.0829287490366016e-05 -2.0952460532131698e-05
5.8374999999999364e+00 1.1458962974488681e-07 -2.0696703462162358e-05 -2.0811293091907245e-05
5.8437499999999352e+00 1.1305778589972294e-07 -2.0556857696089818e-05 -2.0669915481989541e-05
5.8499999999999348e+00 1.2289794083847523e-07 -2.0405492340281932e-05 -2.0528390281120407e-05
5.8562499999999336e+00 1.2272523436649121e-07 -2.0264052564837467e-05 -2.0386777799203958e-05
5.8624999999999341e+00 1.2559491098753419e-07 -2.0119523247428779e-05 -2.0245118158416313e-05
5.8687499999999337e+00 1.1733129942442011e-07 -1.9986130621597622e-05 -2.0103461921022042e-05
5.8749999999999334e+00 1.0541486870243089e-07 -1.9856465618418602e-05 -1.9961880487121033e-05
5.8812499999999330e+00 1.0216202845644102e-07 -1.9718287478377461e-05 -1.9820449506833902e-05
5.8874999999999327e+00 9.5409935618255391e-08 -1.9583832195914090e-05 -1.9679242131532346e-05
5.8937499999999323e+00 9.6873470844709093e-08 -1.9441446825753100e-05 -1.9538320296597809e-05
5.8999999999999320e+00 9.1803171669447702e-08 -1.9305948106841374e-05 -1.9397751278510822e-05
5.9062499999999316e+00 5.8234532640743196e-08 -1.9199382661484446e-05 -1.9257617194125189e-05
5.9124999999999313e+00 4.9158616893266659e-08 -1.9068830874325845e-05 -1.9117989491219111e-05
5.9187499999999309e+00 4.6066891933821359e-08 -1.8932859129351354e-05 -1.8978926021285176e-05
5.9249999999999314e+00 4.2640945159418380e-08 -1.8797832797011256e-05 -1.8840473742170675e-05
5.9312499999999302e+00 3.3689421546182776e-08 -1.8668990486862374e-05 -1.8702679908408557e-05
5.9374999999999298e+00 3.6920641624758199e-08 -1.8528662608653322e-05 -1.8565583250278081e-05
5.9437499999999286e+00 3.8958203764471024e-08 -1.8390276768091347e-05 -1.8429234971855818e-05
5.9499999999999291e+00 3.4588212942722755e-08 -1.8259117235962070e-05 -1.8293705448904793e-05
5.9562499999999288e+00 3.0022542416316227e-08 -1.8129026018166492e-05 -1.8159048560582808e-05
5.9624999999999284e+00 2.5937823300646427e-08 -1.7999383681300742e-05 -1.8025321504601388e-05
5.9687499999999281e+00 2.8865947773638477e-08 -1.7863708152711006e-05 -1.7892574100484644e-05
5.9749999999999277e+00 2.7818169291863118e-08 -1.7733034241019696e-05 -1.7760852410311559e-05
5.9812499999999273e+00 2.5499555673466775e-08 -1.7604723305809533e-05 -1.7630222861483000e-05
5.9874999999999270e+00 2.0555540440482902e-08 -1.7480191325526133e-05 -1.7500746865966616e-05
5.9937499999999266e+00 6.9921565995460376e-09 -1.7365473183873368e-05 -1.7372465340472914e-05
5.9999999999999263e+00 8.8506271797613302e-10 -1.7244530639005531e-05 -1.7245415701723507e-05
6.0062499999999259e+00 -1.0042500428975937e-08 -1.7129681477713183e-05 -1.7119638977284207e-05
6.0124999999999256e+00 -1.4865037118508138e-08 -1.7010033328547080e-05 -1.6995168291428572e-05
6.0187499999999252e+00 -1.3094945334310893e-08 -1.6885127274158655e-05 -1.6872032328824344e-05
6.0249999999999249e+00 -1.5321899577084831e-08 -1.6765582393497411e-05 -1.6750260493920326e-05
6.0312499999999254e+00 -1.4805034392697706e-08 -1.6644684124321431e-05 -1.6629879089928733e-05
6.0374999999999241e+00 -1.8257936478649196e-08 -1.6529167741200460e-05 -1.6510909804721811e-05
6.0437499999999238e+00 -2.2468835671722457e-08 -1.6415840247142421e-05 -1.6393371411470698e-05
6.0499999999999234e+00 -3.2529289861114820e-08 -1.6309814880878055e-05 -1.6277285591016941e-05
6.0562499999999231e+00 -2.8756403588683639e-08 -1.6191428047208445e-05 -1.6162671643619761e-05
6.0624999999999227e+00 -2.5474313286056054e-08 -1.6075016713302608e-05 -1.6049542400016552e-05
6.0687499999999224e+00 -2.8810051036302751e-08 -1.5966718884819839e-05 -1.5937908833783536e-05
6.0749999999999220e+00 -3.0995730018482863e-08 -1.5858779387479607e-05 -1.5827783657461124e-05
6.0812499999999217e+00 -3.2972061028786119e-08 -1.5752144735260216e-05 -1.5719172674231430e-05
6.0874999999999213e+00 -4.0062960885233438e-08 -1.5652138993794476e-05 -1.5612076032909243e-05
6.0937499999999210e+00 -4.5304931241464962e-08 -1.5551799936731388e-05 -1.5506495005489923e-05
6.0999999999999206e+00 -4.0629940000600395e-08 -1.5443051846198752e-05 -1.5402421906198152e-05
6.1062499999999202e+00 -3.3499718794059307e-08 -1.5333346472524472e-05 -1.5299846753730413e-05
6.1124999999999199e+00 -2.8807179880612234e-08 -1.5227569836185650e-05 -1.5198762656305038e-05
6.1187499999999204e+00 -4.5128446351970839e-08 -1.5144291940492979e-05 -1.5099163494141008e-05
6.1249999999999192e+00 -4.2493268360306377e-08 -1.5043534036255020e-05 -1.5001040767894713e-05
6.1312499999999188e+00 -4.6568454621013881e-08 -1.4950954594362427e-05 -1.4904386139741413e-05
6.1374999999999176e+00 -4.3435536837236618e-08 -1.4852626772923939e-05 -1.4809191236086703e-05
6.1437499999999181e+00 -3.8733012307565337e-08 -1.4754178034869077e-05 -1.4715445022561511e-05
6.1499999999999178e+00 -3.7496118508484636e-08 -1.4660629563679473e-05 -1.4623133445170989e-05
6.1562499999999174e+00 -4.0627424248862131e-08 -1.4572865407736775e-05 -1.4532237983487913e-05
6.1624999999999170e+00 -3.3954757777332413e-08 -1.4476694780719270e-05 -1.4442740022941937e-05
6.1687499999999167e+00 -2.9088745684904493e-08 -1.4383708579757944e-05 -1.4354619834073040e-05
6.1749999999999163e+00 -3.3797560836224848e-08 -1.4301645867576798e-05 -1.4267848306740573e-05
6.1812499999999160e+00 -4.0564168881231604e-08 -1.4222955999621787e-05 -1.4182391830740555e-05
6.1874999999999156e+00 -3.7933457578308161e-08 -1.4136157346912008e-05 -1.4098223889333699e-05
6.1937499999999153e+00 -3.8212921147972928e-08 -1.4053523647029298e-05 -1.4015310725881325e-05
6.1999999999999149e+00 -4.1705335767338515e-08 -1.3975316006665479e-05 -1.3933610670898140e-05
6.2062499999999146e+00 -3.8975984962866489e-08 -1.3892065831023438e-05 -1.3853089846060572e-05
6.2124999999999142e+00 -3.9331686657349815e-08 -1.3813049744016655e-05 -1.3773718057359305e-05
6.2187499999999138e+00 -3.6083310237542958e-08 -1.3731549910468103e-05 -1.3695466600230560e-05
6.2249999999999126e+00 -4.1266797259894775e-08 -1.3659575679450472e-05 -1.3618308882190578e-05
6.2312499999999131e+00 -3.6037025099135153e-08 -1.3578248543309976e-05 -1.3542211518210841e-05
6.2374999999999128e+00 -2.5830791586945788e-08 -1.3492970341034351e-05 -1.3467139549447405e-05
6.2437499999999124e+00 -1.6379313964270977e-08 -1.3409439656442908e-05 -1.3393060342478637e-05
6.2499999999999121e+00 -1.7514300861152176e-08 -1.3337457578367000e-05 -1.3319943277505848e-05
6.2562499999999117e+00 -8.4507011145948770e-09 -1.3256208415413838e-05 -1.3247757714299243e-05
6.2624999999999114e+00 -2.1831485377637905e-08 -1.3198299586570568e-05 -1.3176468101192930e-05
6.2687499999999110e+00 -1.7931780196233765e-08 -1.3123967423923268e-05 -1.3106035643727034e-05
6.2749999999999106e+00 -2.1569843461610841e-08 -1.3057992314103504e-05 -1.3036422470641893e-05
6.2812499999999103e+00 -2.9958239659556130e-08 -1.2997551515071165e-05 -1.2967593275411609e-05
6.2874999999999099e+00 -2.4179003705430087e-08 -1.2923687644495654e-05 -1.2899508640790224e-05
6.2937499999999096e+00 -2.2281915314256340e-08 -1.2854412805297264e-05 -1.2832130889983007e-05
6.2999999999999092e+00 -1.9521587404068642e-08 -1.2784949605660517e-05 -1.2765428018256448e-05
6.3062499999999089e+00 -1.6761986944963036e-08 -1.2716127697488146e-05 -1.2699365710543183e-05
6.3124999999999094e+00 -1.6158658841972464e-08 -1.2650064311613449e-05 -1.2633905652771477e-05
6.3187499999999082e+00 -1.0267506243110530e-09 -1.2570032987826721e-05 -1.2569006237202409e-05
6.3249999999999078e+00 4.1783625390703650e-09 -1.2500451123110422e-05 -1.2504629485649493e-05
6.3312499999999066e+00 2.6773367693421781e-09 -1.2438067158451448e-05 -1.2440744495220790e-05
6.3374999999999071e+00 -5.9763894580299246e-09 -1.2383297125494518e-05 -1.2377320736036488e-05
6.3437499999999067e+00 -9.1403545220917343e-09 -1.2323464559927535e-05 -1.2314324205405443e-05
6.3499999999999064e+00 1.3033298792303611e-09 -1.2250420233784339e-05 -1.2251723563663570e-05
6.3562499999999060e+00 5.0252133981103941e-09 -1.2184466031684576e-05 -1.2189491245082686e-05
6.3624999999999057e+00 6.7057575122947372e-09 -1.2120895944712352e-05 -1.2127601702224647e-05
6.3687499999999053e+00 5.7414521759514245e-09 -1.2060291836313983e-05 -1.2066033288489935e-05
6.3749999999999050e+00 1.1971706955513848e-08 -1.1992793043092546e-05 -1.2004764750048060e-05
6.3812499999999046e+00 1.0911404682228758e-08 -1.1932863253073090e-05 -1.1943774657755319e-05
6.3874999999999043e+00 1.8148385155144624e-08 -1.1864890905322731e-05 -1.1883039290477875e-05
6.3937499999999039e+00 2.4928952660370135e-08 -1.1797606140895982e-05 -1.1822535093556352e-05
6.3999999999999044e+00 1.9638321956897548e-08 -1.1742608450048373e-05 -1.1762246772005271e-05
6.4062499999999032e+00 2.1219985395568488e-08 -1.1680940930072318e-05 -1.1702160915467887e-05
6.4124999999999028e+00 1.8723231415037269e-08 -1.1623537168326642e-05 -1.1642260399741679e-05
6.4187499999999016e+00 1.8039056278766892e-08 -1.1564489144080339e-05 -1.1582528200359106e-05
6.4249999999999021e+00 1.3772475146811114e-08 -1.1509176687240071e-05 -1.1522949162386882e-05
6.4312499999999018e+00 1.6332196806315716e-08 -1.1447180119362283e-05 -1.1463512316168599e-05
6.4374999999999014e+00 2.4140473197539172e-08 -1.1380070676914692e-05 -1.1404211150112231e-05
6.4437499999999011e+00 3.0335511310181044e-08 -1.1314701735543697e-05 -1.1345037246853878e-05
6.4499999999999007e+00 3.2283344390639977e-08 -1.1253696512448315e-05 -1.1285979856838955e-05
6.4562499999999003e+00 3.8113568810423112e-08 -1.1188918973559861e-05 -1.1227032542370284e-05
6.4624999999999000e+00 3.0920728070898149e-08 -1.1137272659667653e-05 -1.1168193387738551e-05
6.4687499999998996e+00 2.9562502062111475e-08 -1.1079901192090977e-05 -1.1109463694153088e-05
6.4749999999998993e+00 3.2222527687974945e-08 -1.1018624381798419e-05 -1.1050846909486394e-05
6.4812499999998989e+00 3.0823966165835175e-08 -1.0961523271291808e-05 -1.0992347237457643e-05
6.4874999999998986e+00 3.4729790222956568e-08 -1.0899239022422245e-05 -1.0933968812645202e-05
6.4937499999998982e+00 3.7330237710220970e-08 -1.0838385198220285e-05 -1.0875715435930506e-05
6.4999999999998979e+00 3.1752805513695056e-08 -1.0785840109939829e-05 -1.0817592915453524e-05
6.5062499999998984e+00 2.8537065216701425e-08 -1.0731073585289659e-05 -1.0759610650506360e-05
6.5124999999998971e+00 2.3397987722093114e-08 -1.0678382857955874e-05 -1.0701780845677967e-05
6.5187499999998968e+00 1.8328622258542576e-08 -1.0625787485452670e-05 -1.0644116107711212e-05
6.5249999999998964e+00 1.8820129716655304e-08 -1.0567808566009409e-05 -1.0586628695726064e-05
6.5312499999998961e+00 1.5412860322292174e-08 -1.0513918904387397e-05 -1.0529331764709689e-05
6.5374999999998957e+00 1.4968954986096803e-08 -1.0457269894459981e-05 -1.0472238849446078e-05
6.5437499999998954e+00 1.0356704379968395e-08 -1.0405007859760099e-05 -1.0415364564140067e-05
6.5499999999998950e+00 1.1173536153610830e-08 -1.0347554333379227e-05 -1.0358727869532838e-05
6.5562499999998947e+00 9.8467490517405425e-09 -1.0292504231124740e-05 -1.0302350980176480e-05
6.5624999999998943e+00 7.1504971106758767e-09 -1.0239103027665536e-05 -1.0246253524776212e-05
6.5687499999998940e+00 3.8914371042717032e-09 -1.0186563841330678e-05 -1.0190455278434950e-05
6.5749999999998936e+00 -1.6713488560599434e-09 -1.0136648684878090e-05 -1.0134977336022030e-05
6.5812499999998932e+00 -1.2977933552848261e-09 -1.0081139047991034e-05 -1.0079841254635749e-05
6.5874999999998929e+00 -1.5676257394012060e-09 -1.0026636574345674e-05 -1.0025068948606273e-05
6.5937499999998934e+00 -8.1225195431768461e-09 -9.9788048668605733e-06 -9.9706823473173965e-06
6.5999999999998922e+00 -8.2138947575667690e-09 -9.9249201079862672e-06 -9.9167062132287004e-06
6.6062499999998918e+00 -8.6507084274847589e-09 -9.8718150010063178e-06 -9.8631642925788330e-06
6.6124999999998906e+00 -1.1736816092636568e-08 -9.8218170263583808e-06 -9.8100802102657442e-06
6.6187499999998911e+00 -1.7526702517175368e-08 -9.7750087890693940e-06 -9.7574820865522187e-06
6.6249999999998908e+00 -1.8659822935769468e-08 -9.7240578167406804e-06 -9.7053979938049109e-06
6.6312499999998904e+00 -1.9879402017073687e-08 -9.6737311050537577e-06 -9.6538517030366840e-06
6.6374999999998900e+00 -2.0356638314710312e-08 -9.6232220148101320e-06 -9.6028653764954217e-06
6.6437499999998897e+00 -2.2685781345619719e-08 -9.5751481454803165e-06 -9.5524623641346967e-06
6.6499999999998893e+00 -2.8562464589630888e-08 -9.5312305470335182e-06 -9.5026680824438873e-06
6.6562499999998890e+00 -3.5064933087029722e-08 -9.4885736956490221e-06 -9.4535087625619924e-06
6.6624999999998886e+00 -3.7202254715584617e-08 -9.4422116658782015e-06 -9.4050094111626169e-06
6.6687499999998883e+00 -3.9452234286547385e-08 -9.3966459235877771e-06 -9.3571936893012297e-06
6.6749999999998879e+00 -4.4192219519079766e-08 -9.3542776369309512e-06 -9.3100854174118714e-06
6.6812499999998876e+00 -4.4574568962159583e-08 -9.3082837615559867e-06 -9.2637091925938271e-06
6.6874999999998872e+00 -4.6388010780824208e-08 -9.2644734639440724e-06 -9.2180854531632482e-06
6.6937499999998868e+00 -5.2697977028756036e-08 -9.2259318096315746e-06 -9.1732338326028185e-06
6.6999999999998856e+00 -5.7874934396207105e-08 -9.1870523855082613e-06 -9.1291774511120542e-06
6.7062499999998861e+00 -5.9842439639471909e-08 -9.1457820028387738e-06 -9.0859395631993019e-06
6.7124999999998858e+00 -5.7544889522382554e-08 -9.1010869684998334e-06 -9.0435420789774509e-06
6.7187499999998854e+00 -5.7733336133501822e-08 -9.0597383728413126e-06 -9.0020050367078108e-06
6.7249999999998851e+00 -6.0681509731387386e-08 -9.0220283199831800e-06 -8.9613468102517927e-06
6.7312499999998847e+00 -6.1036551120443908e-08 -8.9826216553850583e-06 -8.9215851042646144e-06
6.7374999999998844e+00 -6.2838865397586583e-08 -8.9455768481632811e-06 -8.8827379827656945e-06
6.7437499999998840e+00 -6.6608078233813494e-08 -8.9114304513420797e-06 -8.8448223731082662e-06
6.7499999999998836e+00 -7.1307714143465663e-08 -8.8791623253930471e-06 -8.8078546112495814e-06
6.7562499999998833e+00 -7.4642264134652079e-08 -8.8464919478786243e-06 -8.7718496837439723e-06
6.7624999999998829e+00 -7.4339396469214373e-08 -8.8111600371481598e-06 -8.7368206406789455e-06
6.7687499999998826e+00 -7.6319402091242693e-08 -8.7790985059404415e-06 -8.7027791038491988e-06
6.7749999999998822e+00 -8.0187497079974685e-08 -8.7499240120086348e-06 -8.6697365149286601e-06
6.7812499999998819e+00 -8.4503014456523571e-08 -8.7222064415475832e-06 -8.6377034270910596e-06
6.7874999999998824e+00 -8.6384711690266471e-08 -8.6930753306894500e-06 -8.6066906189991835e-06
6.7937499999998812e+00 -8.9891362939265078e-08 -8.6665981591255751e-06 -8.5767067961863100e-06
6.7999999999998808e+00 -9.2634669650268093e-08 -8.6403913934778781e-06 -8.5477567238276100e-06
6.8062499999998796e+00 -9.3364150810749870e-08 -8.6132102694608739e-06 -8.5198461186501240e-06
6.8124999999998801e+00 -9.2597979519022135e-08 -8.5855766451807156e-06 -8.4929786656616935e-06
6.8187499999998797e+00 -9.2167542645010442e-08 -8.5593224197216133e-06 -8.4671548770766028e-06
6.8249999999998794e+00 -9.2621747123534649e-08 -8.5349964029651075e-06 -8.4423746558415729e-06
6.8312499999998790e+00 -9.1064611888742034e-08 -8.5097020452456333e-06 -8.4186374333568913e-06
6.8374999999998787e+00 -9.3452343054955983e-08 -8.4893936991297490e-06 -8.3959413560747931e-06
6.8437499999998783e+00 -9.4464361103262955e-08 -8.4687488222106403e-06 -8.3742844611073774e-06
6.8499999999998780e+00 -9.5604674510171541e-08 -8.4492691909692589e-06 -8.3536645164590874e-06
6.8562499999998776e+00 -9.5092238201302626e-08 -8.4291709079314179e-06 -8.3340786697301153e-06
6.8624999999998773e+00 -9.6867761127399814e-08 -8.4123897403647677e-06 -8.3155219792373679e-06
6.8687499999998769e+00 -9.6351317338964744e-08 -8.3943393924817203e-06 -8.2979880751427556e-06
6.8749999999998774e+00 -9.5538557654876086e-08 -8.3770097791806065e-06 -8.2814712215257304e-06
6.8812499999998762e+00 -9.8112333197893699e-08 -8.3640764136932981e-06 -8.2659640804954044e-06
6.8874999999998758e+00 -1.0179258063168096e-07 -8.3532511707678250e-06 -8.2514585901361441e-06
6.8937499999998746e+00 -1.0321398901675341e-07 -8.3411591944598744e-06 -8.2379452054431210e-06
6.8999999999998751e+00 -1.0354876351921840e-07 -8.3289607477603063e-06 -8.2254119842410879e-06
6.9062499999998748e+00 -1.0461130845891712e-07 -8.3184572297061729e-06 -8.2138459212472558e-06
6.9124999999998744e+00 -1.0199994097215944e-07 -8.3052333543780784e-06 -8.2032334134059190e-06
6.9187499999998741e+00 -9.9934831137727051e-08 -8.2934933542948832e-06 -8.1935585231571562e-06
6.9249999999998737e+00 -1.0153795108795836e-07 -8.2863413952698741e-06 -8.1848034441819158e-06
6.9312499999998733e+00 -9.8255219747535219e-08 -8.2752062224860359e-06 -8.1769510027385007e-06
6.9374999999998730e+00 -9.8162239560120967e-08 -8.2681467494798685e-06 -8.1699845099197475e-06
6.9437499999998726e+00 -9.8065456151812032e-08 -8.2619519270470650e-06 -8.1638864708952530e-06
6.9499999999998723e+00 -9.8083796182506849e-08 -8.2567218528955240e-06 -8.1586380567130172e-06
6.9562499999998719e+00 -9.5859230308823897e-08 -8.2500785447696930e-06 -8.1542193144608691e-06
6.9624999999998716e+00 -9.3847561258734582e-08 -8.2444577209632971e-06 -8.1506101597045625e-06
6.9687499999998712e+00 -9.8566395521912441e-08 -8.2463566108974791e-06 -8.1477902153755667e-06
6.9749999999998709e+00 -1.0030584084693525e-07 -8.2460444827963360e-06 -8.1457386419494008e-06
6.9812499999998714e+00 -1.0014517191468860e-07 -8.2445794813416815e-06 -8.1444343094269929e-06
6.9874999999998701e+00 -9.9058267102670506e-08 -8.2429135339639770e-06 -8.1438552668613065e-06
6.9937499999998698e+00 -9.9415380174743475e-08 -8.2433946291265133e-06 -8.1439792489517698e-06
6.9999999999998694e+00 -9.7618485321396229e-08 -8.2424019920428722e-06 -8.1447835067214760e-06
7.0062499999998691e+00 -9.4908560998862185e-08 -8.2411516633134315e-06 -8.1462431023145693e-06
7.0124999999998687e+00 -9.3581656893639023e-08 -8.2419138491834050e-06 -8.1483321922897660e-06
7.0187499999998684e+00 -9.2048664616988597e-08 -8.2430760928180720e-06 -8.1510274282010834e-06
7.0249999999998680e+00 -8.9507527364394038e-08 -8.2438136717049278e-06 -8.1543061443405338e-06
7.0312499999998677e+00 -8.8330270110815174e-08 -8.2464754225246824e-06 -8.1581451524138673e-06
7.0374999999998673e+00 -8.5546668307784408e-08 -8.2480669227895905e-06 -8.1625202544818061e-06
7.0437499999998670e+00 -8.2707272036996898e-08 -8.2501143250373306e-06 -8.1674070530003337e-06
7.0499999999998666e+00 -8.1971094434957119e-08 -8.2547525259717676e-06 -8.1727814315368105e-06
7.0562499999998662e+00 -8.0985851336761000e-08 -8.2596041250942139e-06 -8.1786182737574529e-06
7.0624999999998659e+00 -7.8988278677592948e-08 -8.2638806686579332e-06 -8.1848923899803403e-06
7.0687499999998664e+00 -7.6799691177854569e-08 -8.2683775248774852e-06 -8.1915778336996306e-06
7.0749999999998652e+00 -7.6189071158318995e-08 -8.2748395646719909e-06 -8.1986504935136720e-06
7.0812499999998648e+00 -7.4401999041947430e-08 -8.2804894452342117e-06 -8.2060874461922643e-06
7.0874999999998636e+00 -7.4380035347515784e-08 -8.2882452412408155e-06 -8.2138652058932997e-06
7.0937499999998641e+00 -7.4437545741140923e-08 -8.2963976666398789e-06 -8.2219601208987379e-06
7.0999999999998638e+00 -7.2866505103816293e-08 -8.3032147069066761e-06 -8.2303482018028598e-06
7.1062499999998634e+00 -7.2755690708590872e-08 -8.3117617011301556e-06 -8.2390060104215647e-06
7.1124999999998630e+00 -7.3821164643059098e-08 -8.3217309088117483e-06 -8.2479097441686892e-06
7.1187499999998627e+00 -7.5463538096736283e-08 -8.3324991750904101e-06 -8.2570356369936738e-06
7.1249999999998623e+00 -7.5070534782098106e-08 -8.3414303997391440e-06 -8.2663598649570459e-06
7.1312499999998620e+00 -7.4750920940184926e-08 -8.3506104164859121e-06 -8.2758594955457272e-06
7.1374999999998616e+00 -7.4423955177307978e-08 -8.3599367073366224e-06 -8.2855127521593144e-06
7.1437499999998613e+00 -7.3627658943151473e-08 -8.3689242291744889e-06 -8.2952965702313375e-06
7.1499999999998609e+00 -6.8454955440659185e-08 -8.3736423883711595e-06 -8.3051874329305003e-06
7.1562499999998606e+00 -6.3692961094988926e-08 -8.3788565907743404e-06 -8.3151636296793515e-06
7.1624999999998602e+00 -6.2320318765519188e-08 -8.3875257983483706e-06 -8.3252054795828514e-06
7.1687499999998598e+00 -6.2078972648028658e-08 -8.3973736009217762e-06 -8.3352946282737475e-06
7.1749999999998586e+00 -5.9190788525051414e-08 -8.4046039461344102e-06 -8.3454131576093588e-06
7.1812499999998591e+00 -5.5431571737009927e-08 -8.4109743125885867e-06 -8.3555427408515768e-06
7.1874999999998588e+00 -5.2501605855217535e-08 -8.4181658355224956e-06 -8.3656642296672781e-06
7.1937499999998584e+00 -5.2465768870372351e-08 -8.4282246071159326e-06 -8.3757588382455603e-06
7.1999999999998581e+00 -5.1416246575090380e-08 -8.4372237685319893e-06 -8.3858075219568989e-06
7.2062499999998577e+00 -4.6853051887040407e-08 -8.4426430468913869e-06 -8.3957899950043465e-06
7.2124999999998574e+00 -4.4982675534265541e-08 -8.4506703457170411e-06 -8.4056876701827755e-06
7.2187499999998570e+00 -3.9128644892331751e-08 -8.4546133916068393e-06 -8.4154847467145075e-06
7.2249999999998566e+00 -3.4238371783723999e-08 -8.4594035287826423e-06 -8.4251651569989183e-06
7.2312499999998563e+00 -3.5183032989313692e-08 -8.4698938529475336e-06 -8.4347108199582199e-06
7.2374999999998559e+00 -3.3186239552845392e-08 -8.4772912467561505e-06 -8.4441050072033051e-06
7.2437499999998556e+00 -3.2204877285661114e-08 -8.4855388449161349e-06 -8.4533339676304738e-06
7.2499999999998552e+00 -3.1333715735728192e-08 -8.4937181199511823e-06 -8.4623844042154541e-06
7.2562499999998549e+00 -3.1350538409411012e-08 -8.5025932650144963e-06 -8.4712427266050853e-06
7.2624999999998554e+00 -2.9154327628871663e-08 -8.5090479728925882e-06 -8.4798936452637165e-06
7.2687499999998542e+00 -2.8817007717573290e-08 -8.5171392960620439e-06 -8.4883222883444706e-06
7.2749999999998538e+00 -2.6952582127679267e-08 -8.5234688684825826e-06 -8.4965162863549033e-06
7.2812499999998526e+00 -2.6381194175870766e-08 -8.5308454389493626e-06 -8.5044642447734918e-06
7.2874999999998531e+00 -2.6671733604339320e-08 -8.5388272630375005e-06 -8.5121555294331612e-06
7.2937499999998527e+00 -2.5711643015013250e-08 -8.5452903553222969e-06 -8.5195787123072836e-06
7.2999999999998524e+00 -2.4902585954915217e-08 -8.5516254033640026e-06 -8.5267228174090874e-06
7.3062499999998520e+00 -1.9380980952014436e-08 -8.5529581506098994e-06 -8.5335771696578850e-06
7.3124999999998517e+00 -1.4275346467037184e-08 -8.5544074179826767e-06 -8.5401320715156395e-06
7.3187499999998513e+00 -8.1013660911043807e-09 -8.5544819139476291e-06 -8.5463805478565247e-06
7.3249999999998510e+00 -1.1807097197831588e-08 -8.5641234992555470e-06 -8.5523164020577154e-06
7.3312499999998506e+00 -1.1133489522174237e-08 -8.5690650530883422e-06 -8.5579315635661679e-06
7.3374999999998503e+00 -1.0267263837812222e-08 -8.5734846466683384e-06 -8.5632173828305262e-06
7.3437499999998499e+00 -1.0281718717102006e-08 -8.5784490799772233e-06 -8.5681673612601213e-06
7.3499999999998504e+00 -5.5888540444277361e-09 -8.5783644676588509e-06 -8.5727756136144231e-06
7.3562499999998492e+00 -4.5767984298368585e-09 -8.5816121142573843e-06 -8.5770353158275475e-06
7.3624999999998488e+00 -2.9483294327913620e-09 -8.5838872587733922e-06 -8.5809389293406008e-06
7.3687499999998476e+00 -2.2469760628319503e-09 -8.5867274179935317e-06 -8.5844804419306997e-06
7.3749999999998481e+00 1.4709259457226548e-09 -8.5861850740435628e-06 -8.5876559999892855e-06
7.3812499999998478e+00 7.3951095143286421e-09 -8.5830678209224847e-06 -8.5904629304368134e-06
7.3874999999998474e+00 2.0641157073325491e-09 -8.5908344660273078e-06 -8.5928985817346403e-06
7.3937499999998471e+00 3.7254946297308870e-09 -8.5912332936648899e-06 -8.5949587882946208e-06
7.3999999999998467e+00 8.9084613348220862e-09 -8.5877316369225459e-06 -8.5966400982573680e-06
7.4062499999998463e+00 8.7370360009737759e-09 -8.5892037304807095e-06 -8.5979407664816832e-06
7.4124999999998460e+00 8.4244283578162446e-09 -8.5904334135027843e-06 -8.5988578418606005e-06
7.4187499999998456e+00 1.3105937345736583e-08 -8.5862834842136853e-06 -8.5993894215594219e-06
7.4249999999998453e+00 1.4335799228674294e-08 -8.5852008346880998e-06 -8.5995366339167740e-06
7.4312499999998449e+00 1.4513937900238134e-08 -8.5847857445036529e-06 -8.5992996824038910e-06
7.4374999999998446e+00 1.1193147094008604e-08 -8.5874837196802550e-06 -8.5986768667742636e-06
7.4437499999998442e+00 1.9881988821747216e-08 -8.5777857661289308e-06 -8.5976677549506780e-06
7.4499999999998439e+00 2.4999543203582154e-08 -8.5712746056292748e-06 -8.5962741488328570e-06
7.4562499999998444e+00 2.3075823765853211e-08 -8.5714214703706463e-06 -8.5944972941364995e-06
7.4624999999998431e+00 1.8009213761832382e-08 -8.5743281674783140e-06 -8.5923373812401464e-06
7.4687499999998428e+00 1.9379592338482685e-08 -8.5704139474179091e-06 -8.5897935397563918e-06
7.4749999999998424e+00 1.9335708152941442e-08 -8.5675301964021488e-06 -8.5868659045550902e-06
7.4812499999998421e+00 2.2598879354140519e-08 -8.5609586886197663e-06 -8.5835575679739068e-06
7.4874999999998417e+00 3.0832113807437235e-08 -8.5490407730764305e-06 -8.5798728868838678e-06
7.4937499999998414e+00 2.5404848895138079e-08 -8.5504124580642470e-06 -8.5758173069593851e-06
7.4999999999998410e+00 2.4602184728812589e-08 -8.5467930732723717e-06 -8.5713952580011843e-06
7.5062499999998407e+00 2.6201185193932660e-08 -8.5404100769186785e-06 -8.5666112621126112e-06
7.5124999999998403e+00 2.6224754041369585e-08 -8.5352454437530993e-06 -8.5614701977944689e-06
7.5187499999998400e+00 3.4851469393600441e-08 -8.5211238820553219e-06 -8.5559753514489223e-06
7.5249999999998396e+00 3.9874152885511615e-08 -8.5102553581966460e-06 -8.5501295110821576e-06
7.5312499999998392e+00 4.2331554151404924e-08 -8.5016051842861483e-06 -8.5439367384375532e-06
7.5374999999998389e+00 4.2085187743956382e-08 -8.4953177337259543e-06 -8.5374029214699107e-06
7.5437499999998394e+00 4.1204569956303244e-08 -8.4893292662250857e-06 -8.5305338361813890e-06
7.5499999999998382e+00 4.4357597579887411e-08 -8.4789784793332321e-06 -8.5233360769131195e-06
7.5562499999998378e+00 4.9727097241558616e-08 -8.4660898203030947e-06 -8.5158169175446533e-06
7.5624999999998366e+00 4.7320862145024779e-08 -8.4606622507993520e-06 -8.5079831129443768e-06
7.5687499999998371e+00 4.7610952699797551e-08 -8.4522307020044613e-06 -8.4998416547042588e-06
7.5749999999998368e+00 4.5633742084479507e-08 -8.4457656956975844e-06 -8.4913994377820639e-06
7.5812499999998364e+00 4.8976551024505551e-08 -8.4336867267614044e-06 -8.4826632777859100e-06
7.5874999999998360e+00 4.7654850090977159e-08 -8.4259838217808712e-06 -8.4736386718718483e-06
7.5937499999998357e+00 5.2932196082115037e-08 -8.4113986531524690e-06 -8.4643308492345841e-06
7.5999999999998353e+00 5.3050820077337786e-08 -8.4016955259618501e-06 -8.4547463460391879e-06
7.6062499999998350e+00 5.1737326561780150e-08 -8.3931553973575549e-06 -8.4448927239193350e-06
7.6124999999998346e+00 5.0743402362439359e-08 -8.3840343334533926e-06 -8.4347777358158320e-06
7.6187499999998343e+00 4.6610252513650129e-08 -8.3777985482318726e-06 -8.4244088007455227e-06
7.6249999999998339e+00 4.8257390127175054e-08 -8.3655369209627892e-06 -8.4137943110899642e-06
7.6312499999998344e+00 5.3921339068495355e-08 -8.3490218116814664e-06 -8.4029431507499618e-06
7.6374999999998332e+00 5.5955526949787152e-08 -8.3359083458150949e-06 -8.3918638727648821e-06
7.6437499999998328e+00 5.5960529698937964e-08 -8.3246029314314748e-06 -8.3805634611304128e-06
7.6499999999998316e+00 5.8661286221773902e-08 -8.3103882042595437e-06 -8.3690494904813176e-06
7.6562499999998321e+00 6.1248351217984878e-08 -8.2960806180302906e-06 -8.3573289692482755e-06
7.6624999999998318e+00 6.5995099273574693e-08 -8.2794146738512089e-06 -8.3454097731247836e-06
7.6687499999998314e+00 6.5335610186971761e-08 -8.2679670176948579e-06 -8.3333026278818297e-06
7.6749999999998311e+00 6.4357591608845349e-08 -8.2566592363169352e-06 -8.3210168279257805e-06
7.6812499999998307e+00 6.2999493639966249e-08 -8.2455610295189249e-06 -8.3085605231588911e-06
7.6874999999998304e+00 5.7794041333305332e-08 -8.2381475596809097e-06 -8.2959416010142150e-06
7.6937499999998300e+00 5.7532627188081720e-08 -8.2256341693569780e-06 -8.2831667965450598e-06
7.6999999999998296e+00 6.0742756995317703e-08 -8.2095004350084762e-06 -8.2702431920037939e-06
7.7062499999998293e+00 6.0282290534997024e-08 -8.1968980891749195e-06 -8.2571803797099165e-06
7.7124999999998289e+00 5.8587215195859911e-08 -8.1853999978070076e-06 -8.2439872130028675e-06
7.7187499999998286e+00 6.3611640520914667e-08 -8.1670595397658397e-06 -8.2306711802867544e-06
7.7249999999998282e+00 6.8235130258513394e-08 -8.1490032544100550e-06 -8.2172383846685684e-06
7.7312499999998279e+00 6.9528715997370296e-08 -8.1341670865602473e-06 -8.2036958025576176e-06
7.7374999999998284e+00 6.9825221390501312e-08 -8.1202275215012952e-06 -8.1900527428917966e-06
7.7437499999998272e+00 7.1842043612989313e-08 -8.1044762145781631e-06 -8.1763182581911524e-06
7.7499999999998268e+00 7.2909810836774936e-08 -8.0895912368821471e-06 -8.1625010477189220e-06
7.7562499999998256e+00 7.4996248877059489e-08 -8.0736136576236534e-06 -8.1486099065007129e-06
7.7624999999998261e+00 7.2981397266796050e-08 -8.0616722364361465e-06 -8.1346536337029425e-06
7.7687499999998257e+00 7.1213306206932732e-08 -8.0494267162838495e-06 -8.1206400224907823e-06
7.7749999999998254e+00 6.9528224535811686e-08 -8.0370480759488627e-06 -8.1065763004846744e-06
7.7812499999998250e+00 6.8544748815773589e-08 -8.0239245514595164e-06 -8.0924693002752900e-06
7.7874999999998247e+00 7.0123239235056400e-08 -8.0082020570420137e-06 -8.0783252962770701e-06
7.7937499999998243e+00 7.1190088083223415e-08 -7.9929603069577403e-06 -8.0641503950409637e-06
7.7999999999998240e+00 7.1512256225234175e-08 -7.9784403039799933e-06 -8.0499525602052275e-06
7.8062499999998236e+00 6.9737222855208584e-08 -7.9660040164246742e-06 -8.0357412392798827e-06
7.8124999999998233e+00 7.1968349554562392e-08 -7.9495554228263903e-06 -8.0215237723809527e-06
7.8187499999998229e+00 7.1344766695101951e-08 -7.9359625360102613e-06 -8.0073073027053633e-06
7.8249999999998234e+00 6.9597864170836403e-08 -7.9235026229078533e-06 -7.9931004870786897e-06
7.8312499999998222e+00 7.2312508426072166e-08 -7.9065984337505419e-06 -7.9789109421766140e-06
7.8374999999998218e+00 7.3425918212603793e-08 -7.8913196732703965e-06 -7.9647455914830003e-06
7.8437499999998206e+00 7.1115535429261230e-08 -7.8794958158228250e-06 -7.9506113512520863e-06
7.8499999999998211e+00 6.8824132891718128e-08 -7.8676905967960351e-06 -7.9365147296877532e-06
7.8562499999998208e+00 6.7930629002633272e-08 -7.8545312964810630e-06 -7.9224619254836963e-06
7.8624999999998204e+00 6.4217829395818855e-08 -7.8442418782747062e-06 -7.9084597076705251e-06
7.8687499999998201e+00 6.1998903256959664e-08 -7.8325158581198388e-06 -7.8945147613767984e-06
7.8749999999998197e+00 6.4104514816571963e-08 -7.8165287398239689e-06 -7.8806332546405408e-06
7.8812499999998193e+00 6.2807915817902291e-08 -7.8040138484785080e-06 -7.8668217642964103e-06
7.8874999999998190e+00 6.5608973701420463e-08 -7.7874784443214809e-06 -7.8530874180229014e-06
7.8937499999998186e+00 6.2795180748777488e-08 -7.7766420059082167e-06 -7.8394371866569942e-06
7.8999999999998183e+00 6.1398686793744892e-08 -7.7644778384571270e-06 -7.8258765252508719e-06
7.9062499999998179e+00 6.3633176103022686e-08 -7.7487777305766911e-06 -7.8124109066797138e-06
7.9124999999998176e+00 6.2975230077847629e-08 -7.7360716455037134e-06 -7.7990468755815611e-06
7.9187499999998172e+00 6.1891152017522018e-08 -7.7239002882483145e-06 -7.7857914402658366e-06
7.9249999999998169e+00 5.9546823459507900e-08 -7.7131040754356786e-06 -7.7726508988951865e-06
7.9312499999998174e+00 5.8570864739729899e-08 -7.7010600785236782e-06 -7.7596309432634081e-06
7.9374999999998161e+00 5.8145575998524965e-08 -7.6885914657169628e-06 -7.7467370417154878e-06
7.9437499999998158e+00 5.9225164429219985e-08 -7.6747496402522693e-06 -7.7339748046814893e-06
7.9499999999998154e+00 5.9006281252708051e-08 -7.6623433242777230e-06 -7.7213496055304310e-06
7.9562499999998151e+00 5.6085391730313744e-08 -7.6527815684461677e-06 -7.7088669601764814e-06
7.9624999999998147e+00 5.4889709879315848e-08 -7.6416430783159302e-06 -7.6965327881952460e-06
7.9687499999998144e+00 5.3050672418307397e-08 -7.6313013996913599e-06 -7.6843520721096673e-06
7.9749999999998140e+00 5.1740543926432198e-08 -7.6205893106977450e-06 -7.6723298546241772e-06
7.9812499999998137e+00 5.0040706147535785e-08 -7.6104307522588564e-06 -7.6604714584063922e-06
7.9874999999998133e+00 4.9166293851111314e-08 -7.5996150927797202e-06 -7.6487813866308316e-06
7.9937499999998129e+00 4.9213829309864526e-08 -7.5880493088935500e-06 -7.6372631382034146e-06
7.9999999999998126e+00 4.7763976026193193e-08 -7.5781564712333753e-06 -7.6259204472595684e-06
8.0062499999998131e+00 4.5969796645883145e-08 -7.5687883205326696e-06 -7.6147581171785528e-06
8.0124999999998128e+00 4.3094078166508433e-08 -7.5606868010784498e-06 -7.6037808792449583e-06
8.0187499999998124e+00 4.3350010507026310e-08 -7.5496433904480429e-06 -7.5929934009550692e-06
8.0249999999998121e+00 4.4994958342004925e-08 -7.5374053398751096e-06 -7.5824002982171145e-06
8.0312499999998117e+00 4.2962790180337727e-08 -7.5290421808209388e-06 -7.5720049710012765e-06
8.0374999999998114e+00 4.3727232661846769e-08 -7.5180836001113974e-06 -7.5618108327732442e-06
8.0437499999998110e+00 4.2228059401651617e-08 -7.5095936935558433e-06 -7.5518217529574949e-06
8.0499999999998106e+00 4.1983049497667861e-08 -7.5000583521504891e-06 -7.5420414016481569e-06
8.0562499999998103e+00 3.8833029178490820e-08 -7.4936392246986824e-06 -7.5324722538771733e-06
8.0624999999998099e+00 3.6897664912342168e-08 -7.4862190446727073e-06 -7.5231167095850494e-06
8.0687499999998096e+00 3.5906465945049056e-08 -7.4780713932302933e-06 -7.5139778591753424e-06
8.0749999999998092e+00 3.4848320499273424e-08 -7.4702103880501605e-06 -7.5050587085494339e-06
8.0812499999998089e+00 3.2620276205603463e-08 -7.4637416114246926e-06 -7.4963618876302961e-06
8.0874999999998085e+00 2.9864008378434215e-08 -7.4580254461058331e-06 -7.4878894544842674e-06
8.0937499999998082e+00 2.9067870845480320e-08 -7.4505754810165542e-06 -7.4796433518620345e-06
8.0999999999998078e+00 2.9123080151405592e-08 -7.4425019214179108e-06 -7.4716250015693164e-06
8.1062499999998074e+00 2.8336186503023204e-08 -7.4354998202967656e-06 -7.4638360067997888e-06
8.1124999999998071e+00 2.7496281031629597e-08 -7.4287818074840536e-06 -7.4562780885156832e-06
8.1187499999998067e+00 2.5684263554526856e-08 -7.4232677738099494e-06 -7.4489520373644763e-06
8.1249999999998064e+00 2.5252839597902048e-08 -7.4166052055350872e-06 -7.4418580451329893e-06
8.1312499999998060e+00 2.5826792596215927e-08 -7.4091693491600043e-06 -7.4349961417562203e-06
8.1374999999998057e+00 2.5701374299701148e-08 -7.4026648633211724e-06 -7.4283662376208736e-06
8.1437499999998053e+00 2.3742400297019670e-08 -7.3982260984099861e-06 -7.4219684987070058e-06
8.1499999999998050e+00 2.1644538006842674e-08 -7.3941590761354741e-06 -7.4158036141423168e-06
8.1562499999998046e+00 1.9479281015877737e-08 -7.3903926356426491e-06 -7.4098719166585268e-06
8.1624999999998042e+00 1.9332194043153436e-08 -7.3848405701686142e-06 -7.4041727642117676e-06
8.1687499999998039e+00 1.8364810182445542e-08 -7.3803402811382953e-06 -7.3987050913207408e-06
8.1749999999998035e+00 1.8472204153867221e-08 -7.3749961870821253e-06 -7.3934683912359925e-06
8.1812499999998032e+00 1.7724229266139834e-08 -7.3707375403135629e-06 -7.3884617695797028e-06
8.1874999999998028e+00 1.5738788185975617e-08 -7.3679444545508864e-06 -7.3836832427368620e-06
8.1937499999998025e+00 1.6222213796188898e-08 -7.3629086516650864e-06 -7.3791308654612753e-06
8.1999999999998021e+00 1.5964279534072964e-08 -7.3588381654947376e-06 -7.3748024450288105e-06
8.2062499999998018e+00 1.5916827588699205e-08 -7.3547786394460878e-06 -7.3706954670347870e-06
8.2124999999998014e+00 1.6043644032551331e-08 -7.3507632736284646e-06 -7.3668069176610160e-06
8.2187499999998010e+00 1.6395578791602490e-08 -7.3467385597329750e-06 -7.3631341385245775e-06
8.2249999999998007e+00 1.6293661550251172e-08 -7.3433813962968399e-06 -7.3596750578470910e-06
8.2312499999998003e+00 1.6481612154195966e-08 -7.3399453937032801e-06 -7.3564270058574760e-06
8.2374999999998000e+00 1.6123417265835648e-08 -7.3372642628304067e-06 -7.3533876800962424e-06
8.2437499999997996e+00 1.2981714119602824e-08 -7.3375724962691795e-06 -7.3505542103887823e-06
8.2499999999997993e+00 1.1284274751646580e-08 -7.3366382258303890e-06 -7.3479225005820356e-06
8.2562499999997989e+00 1.0167299097979253e-08 -7.3353212082243051e-06 -7.3454885073222843e-06
8.2624999999997986e+00 8.5770415828758241e-09 -7.3346712792247974e-06 -7.3432483208076732e-06
8.2687499999997982e+00 6.6124082955528547e-09 -7.3345851925314680e-06 -7.3411976008270208e-06
8.2749999999997979e+00 4.9510792318100986e-09 -7.3343806938912241e-06 -7.3393317731230342e-06
8.2812499999997975e+00 5.0149239134691104e-09 -7.3326315330750351e-06 -7.3376464569885042e-06
8.2874999999997971e+00 5.3733993568386184e-09 -7.3307636494494847e-06 -7.3361370488063234e-06
8.2937499999997968e+00 5.5602169134158665e-09 -7.3292386781891043e-06 -7.3347988951025202e-06
8.2999999999997964e+00 4.0654826457766800e-09 -7.3295619396067384e-06 -7.3336274222525151e-06
8.3062499999997961e+00 2.9277054921392979e-09 -7.3296901437207300e-06 -7.3326178492128693e-06
8.3124999999997957e+00 2.9184841569790632e-09 -7.3288464008673675e-06 -7.3317648850243465e-06
8.3187499999997954e+00 2.9282459990333010e-09 -7.3281346191227119e-06 -7.3310628651217452e-06
8.3249999999997950e+00 3.5709733774835225e-09 -7.3269352940390224e-06 -7.3305062674165059e-06
8.3312499999997947e+00 2.8201206532685820e-09 -7.3272697598274210e-06 -7.3300898804806896e-06
8.3374999999997943e+00 2.6569728469721458e-09 -7.3271511924492831e-06 -7.3298081652962553e-06
8.3437499999997939e+00 2.7896284553889083e-09 -7.3268655542695075e-06 -7.3296551827248965e-06
8.3499999999997936e+00 4.6044281684268868e-09 -7.3250207721646536e-06 -7.3296252003330805e-06
8.3562499999997932e+00 5.4751167739104309e-09 -7.3242374210029386e-06 -7.3297125377768490e-06
8.3624999999997929e+00 6.7837555402978865e-09 -7.3231275532496805e-06 -7.3299113087899783e-06
8.3687499999997925e+00 8.0351417058292337e-09 -7.3221803287286387e-06 -7.3302154704344679e-06
8.3749999999997922e+00 5.8915649803183633e-09 -7.3247274956504686e-06 -7.3306190606307870e-06
8.3812499999997918e+00 5.2329186601848360e-09 -7.3258832200555350e-06 -7.3311161387157198e-06
8.3874999999997915e+00 3.8946678188592608e-09 -7.3278058643215520e-06 -7.3317005321404112e-06
8.3937499999997911e+00 2.7405654772002256e-09 -7.3296253999548259e-06 -7.3323659654320262e-06
8.3999999999997907e+00 3.8023871911263646e-09 -7.3293036040315844e-06 -7.3331059912227108e-06
8.4062499999997904e+00 2.5127698867295962e-09 -7.3314014459317793e-06 -7.3339142158185089e-06
8.4124999999997900e+00 1.8868187050543142e-09 -7.3328976224477930e-06 -7.3347844411528474e-06
8.4187499999997897e+00 1.4946061977313990e-09 -7.3342156214910308e-06 -7.3357102276887622e-06
8.4249999999997893e+00 -1.2522048441438658e-09 -7.3379373510822081e-06 -7.3366851462380642e-06
8.4312499999997890e+00 -2.8688014398136160e-09 -7.3405715905754133e-06 -7.3377027891355997e-06
8.4374999999997886e+00 -2.5869705250093831e-09 -7.3413437506890401e-06 -7.3387567801640308e-06
8.4437499999997883e+00 -2.2983995989740315e-09 -7.3421391055820974e-06 -7.3398407059831234e-06
8.4499999999997879e+00 -8.7475654143254021e-10 -7.3418229584736051e-06 -7.3409482019321726e-06
8.4562499999997875e+00 4.1322090595014612e-11 -7.3420321822230418e-06 -7.3420735043136368e-06
8.4624999999997872e+00 -6.0045826485726237e-10 -7.3438113634698167e-06 -7.3432109052049594e-06
8.4687499999997868e+00 -1.3927001201006841e-09 -7.3457473348530213e-06 -7.3443546347329206e-06
8.4749999999997865e+00 -1.7304007219995268e-09 -7.3472292028146936e-06 -7.3454988020926941e-06
8.4812499999997861e+00 -4.6963724941404965e-10 -7.3471068962054088e-06 -7.3466372589559948e-06
8.4874999999997858e+00 9.6498954499584335e-10 -7.3467990535651408e-06 -7.3477640431101366e-06
8.4937499999997854e+00 3.0505863421319854e-09 -7.3458230209770560e-06 -7.3488736073191880e-06
8.4999999999997851e+00 3.4415661790331711e-09 -7.3465189043279990e-06 -7.3499604705070321e-06
8.5062499999997847e+00 2.8256429715449376e-09 -7.3481934403933648e-06 -7.3510190833649097e-06
8.5124999999997844e+00 2.4105700917304747e-09 -7.3496334529470088e-06 -7.3520440230387393e-06
8.5187499999997840e+00 2.2921239313121707e-09 -7.3507376985308694e-06 -7.3530298224621815e-06
8.5249999999997836e+00 3.1607434862526357e-09 -7.3508103159984640e-06 -7.3539710594847167e-06
8.5312499999997833e+00 2.5719905981865472e-09 -7.3522905541527363e-06 -7.3548625447509228e-06
8.5374999999997829e+00 1.1982250224411891e-09 -7.3545010614854710e-06 -7.3556992865079122e-06
8.5437499999997826e+00 -5.5716453285538641e-11 -7.3565319702599573e-06 -7.3564762538066718e-06
8.5499999999997822e+00 -5.6459152520238595e-10 -7.3577531845008003e-06 -7.3571885929755979e-06
8.5562499999997819e+00 -1.2691370962378224e-10 -7.3579583093068300e-06 -7.3578313955972062e-06
8.5624999999997815e+00 7.8971978166459127e-10 -7.3576101344845234e-06 -7.3583998542661880e-06
8.5687499999997812e+00 3.8956761199907534e-10 -7.3585002580149626e-06 -7.3588898256269617e-06
8.5749999999997808e+00 -3.0089629030581599e-10 -7.3595980998324172e-06 -7.3592972035421114e-06
8.5812499999997804e+00 -2.6132506413989492e-10 -7.3598791061617340e-06 -7.3596177810975941e-06
8.5874999999997801e+00 1.5200316168748616e-09 -7.3583275739257125e-06 -7.3598476055425873e-06
8.5937499999997797e+00 3.5332152126636571e-09 -7.3564498537241639e-06 -7.3599830689368276e-06
8.5999999999997794e+00 6.3825658673640891e-09 -7.3536380806875369e-06 -7.3600206465549010e-06
8.6062499999997790e+00 8.9404226593129974e-09 -7.3510166043182236e-06 -7.3599570269775366e-06
8.6124999999997787e+00 9.1013041315426426e-09 -7.3506876674404877e-06 -7.3597889715720303e-06
8.6187499999997783e+00 9.5432241991541352e-09 -7.3499701613859171e-06 -7.3595133855850712e-06
8.6249999999997780e+00 8.7839364446804262e-09 -7.3503433872805514e-06 -7.3591273237252318e-06
8.6312499999997776e+00 6.0137137325908630e-09 -7.3526137489569889e-06 -7.3586274626895797e-06
8.6374999999997772e+00 5.5469131769405426e-09 -7.3524632915326917e-06 -7.3580102047096322e-06
8.6437499999997769e+00 5.4569493104026292e-09 -7.3518151388900234e-06 -7.3572720882004260e-06
8.6499999999997765e+00 5.9334019447116780e-09 -7.3504768671743560e-06 -7.3564102691190677e-06
8.6562499999997762e+00 5.2781646391775888e-09 -7.3501441022476312e-06 -7.3554222668868088e-06
8.6624999999997758e+00 3.3655417159216515e-09 -7.3509400655429059e-06 -7.3543056072588276e-06
8.6687499999997755e+00 3.7667828017571965e-09 -7.3492910246390776e-06 -7.3530578074408348e-06
8.6749999999997751e+00 4.9483349101376889e-09 -7.3467286121346744e-06 -7.3516769470448120e-06
8.6812499999997748e+00 4.0195606925376293e-09 -7.3461420013747071e-06 -7.3501615620672447e-06
8.6874999999997744e+00 2.0329647783519996e-09 -7.3464770977697837e-06 -7.3485100625481357e-06
8.6937499999997740e+00 3.3170495378624754e-09 -7.3434037917156926e-06 -7.3467208412535551e-06
8.6999999999997737e+00 4.5101665158095528e-09 -7.3402823597139301e-06 -7.3447925262297396e-06
8.7062499999997733e+00 6.7991697620064411e-09 -7.3359249652686646e-06 -7.3427241350306711e-06
8.7124999999997730e+00 8.7892802301887176e-09 -7.3317254578601780e-06 -7.3405147380903667e-06
8.7187499999997726e+00 1.0195792671143493e-08 -7.3279678947106579e-06 -7.3381636873818014e-06
8.7249999999997723e+00 1.1923823331750156e-08 -7.3237467423940823e-06 -7.3356705657258325e-06
8.7312499999997719e+00 1.2705602267403742e-08 -7.3203292494387890e-06 -7.3330348517061928e-06
8.7374999999997716e+00 1.3111159894542455e-08 -7.3171449743729407e-06 -7.3302561342674831e-06
8.7437499999997712e+00 1.2822666976649278e-08 -7.3145112411414355e-06 -7.3273339081180848e-06
8.7499999999997708e+00 1.3052683409681374e-08 -7.3112148291092078e-06 -7.3242675125188892e-06
8.7562499999997705e+00 1.3041518831856410e-08 -7.3080151308251005e-06 -7.3210566496569569e-06
8.7624999999997701e+00 1.3281963365575447e-08 -7.3044194959241680e-06 -7.3177014592897434e-06
8.7687499999997698e+00 1.3553685023456657e-08 -7.3006482947950134e-06 -7.3142019798184700e-06
8.7749999999997694e+00 1.5784239994700460e-08 -7.2947737361776775e-06 -7.3105579761723779e-06
8.7812499999997691e+00 1.6110456653384662e-08 -7.2906590187220267e-06 -7.3067694753754113e-06
8.7874999999997687e+00 1.7829816689753979e-08 -7.2850070198530993e-06 -7.3028368365428532e-06
8.7937499999997684e+00 1.8207255025165187e-08 -7.2805532669310814e-06 -7.2987605219562466e-06
8.7999999999997680e+00 1.8161394583065743e-08 -7.2763800629264933e-06 -7.2945414575095591e-06
8.8062499999997677e+00 1.6928884154921434e-08 -7.2732517431010860e-06 -7.2901806272560075e-06
8.8124999999997673e+00 1.7039240067433188e-08 -7.2686395169445332e-06 -7.2856787570119663e-06
8.8187499999997669e+00 1.6604590960987576e-08 -7.2644317405949591e-06 -7.2810363315559467e-06
8.8249999999997666e+00 1.4587198714270883e-08 -7.2616665169893086e-06 -7.2762537157035795e-06
8.8312499999997662e+00 1.4665622134393701e-08 -7.2566651088128115e-06 -7.2713307309472052e-06
8.8374999999997659e+00 1.6005528092780680e-08 -7.2502619818952358e-06 -7.2662675099880165e-06
8.8437499999997655e+00 1.6636513670888818e-08 -7.2444289456190201e-06 -7.2610654592899089e-06
8.8499999999997652e+00 1.7626928492828233e-08 -7.2380990756575012e-06 -7.2557260041503294e-06
8.8562499999997648e+00 1.7827262074767667e-08 -7.2324231226165936e-06 -7.2502503846913613e-06
8.8624999999997645e+00 1.9097933240842356e-08 -7.2255416538884121e-06 -7.2446395871292545e-06
8.8687499999997641e+00 1.9515202229222645e-08 -7.2193790989775955e-06 -7.2388943012068182e-06
8.8749999999997637e+00 1.9066406207750776e-08 -7.2139491225091326e-06 -7.2330155287168834e-06
8.8812499999997634e+00 2.0149935525100719e-08 -7.2068546552732307e-06 -7.2270045907983314e-06
8.8874999999997630e+00 2.3407457609473990e-08 -7.1974555426738901e-06 -7.2208630002833641e-06
8.8937499999997627e+00 2.1364739229157577e-08 -7.1932277734280886e-06 -7.2145925126572462e-06
8.8999999999997623e+00 2.1560280549823326e-08 -7.1866344608655017e-06 -7.2081947414153250e-06
8.9062499999997620e+00 2.0788769658806236e-08 -7.1808822488254795e-06 -7.2016710184842857e-06
8.9124999999997616e+00 2.0277399263164992e-08 -7.1747448204821562e-06 -7.1950222197453212e-06
8.9187499999997613e+00 1.9775583212769859e-08 -7.1684732239067539e-06 -7.1882488071195237e-06
8.9249999999997609e+00 1.9221457208611484e-08 -7.1621299779782343e-06 -7.1813514351868458e-06
8.9312499999997605e+00 1.9909011361060694e-08 -7.1544218860357292e-06 -7.1743308973967899e-06
8.9374999999997602e+00 2.1448235115666664e-08 -7.1457400663281392e-06 -7.1671883014438059e-06
8.9437499999997598e+00 2.2430243388818303e-08 -7.1374949284223781e-06 -7.1599251718111964e-06
8.9499999999997595e+00 2.1659620566276037e-08 -7.1308834215248645e-06 -7.1525430420911405e-06
8.9562499999997591e+00 2.0795729931456661e-08 -7.1242476229475712e-06 -7.1450433528790278e-06
8.9624999999997588e+00 2.1695142578605343e-08 -7.1157320613583649e-06 -7.1374272039369702e-06
8.9687499999997584e+00 2.1919414312124089e-08 -7.1077763541542315e-06 -7.1296957684663556e-06
8.9749999999997581e+00 2.2834369386623603e-08 -7.0990163747457071e-06 -7.1218507441323307e-06
8.9812499999997577e+00 2.3898290154394029e-08 -7.0899956838847568e-06 -7.1138939740391509e-06
8.9874999999997573e+00 2.3841302811226951e-08 -7.0819852471264015e-06 -7.1058265499376285e-06
8.9937499999997570e+00 2.3292937972082491e-08 -7.0743565228074816e-06 -7.0976494607795641e-06
8.9999999999997566e+00 2.1185655693185567e-08 -7.0681785446784069e-06 -7.0893642003715925e-06
9.0062499999997563e+00 1.9059203161198715e-08 -7.0619131342656978e-06 -7.0809723374268965e-06
9.0124999999997559e+00 1.7619005318600285e-08 -7.0548558106513069e-06 -7.0724748159699072e-06
9.0187499999997556e+00 1.6797688499452629e-08 -7.0470743951393643e-06 -7.0638720836388169e-06
9.0249999999997552e+00 1.8440127493914317e-08 -7.0367245363915477e-06 -7.0551646638854620e-06
9.0312499999997549e+00 1.9647995212166851e-08 -7.0267055862775597e-06 -7.0463535814897266e-06
9.0374999999997545e+00 2.2968362598982565e-08 -7.0144724872993162e-06 -7.0374408498982988e-06
9.0437499999997542e+00 2.5412985885323696e-08 -7.0030149990078600e-06 -7.0284279848931837e-06
9.0499999999997538e+00 2.6854156073915318e-08 -6.9924614276577011e-06 -7.0193155837316164e-06
9.0562499999997534e+00 2.6702925451365663e-08 -6.9834007243589433e-06 -7.0101036498103090e-06
9.0624999999997531e+00 2.7135890019788897e-08 -6.9736565189164124e-06 -7.0007924089362013e-06
9.0687499999997527e+00 2.8081477396989342e-08 -6.9633019617047557e-06 -6.9913834391017450e-06
9.0749999999997524e+00 2.9288277565523681e-08 -6.9525905699312011e-06 -6.9818788474967247e-06
9.0812499999997520e+00 2.8995622078888052e-08 -6.9432845606347055e-06 -6.9722801827135935e-06
9.0874999999997517e+00 2.9264219381889665e-08 -6.9333236885075808e-06 -6.9625879078894705e-06
9.0937499999997513e+00 3.0497267455127215e-08 -6.9223047516335287e-06 -6.9528020190886559e-06
9.0999999999997510e+00 3.0395875177971071e-08 -6.9125272172957986e-06 -6.9429230924737696e-06
9.1062499999997506e+00 2.7874521630012504e-08 -6.9050775985961024e-06 -6.9329521202261149e-06
9.1124999999997502e+00 2.7137804000845807e-08 -6.8957521515148926e-06 -6.9228899555157384e-06
9.1187499999997499e+00 2.8057185453696053e-08 -6.8846805278969830e-06 -6.9127377133506791e-06
9.1249999999997495e+00 2.8949388524090474e-08 -6.8735478464536112e-06 -6.9024972349777017e-06
9.1312499999997492e+00 3.0702562724515726e-08 -6.8614676740356717e-06 -6.8921702367601874e-06
9.1374999999997488e+00 3.2648532815050452e-08 -6.8491096261173456e-06 -6.8817581589323960e-06
9.1437499999997485e+00 3.2024585463584944e-08 -6.8392376073593277e-06 -6.8712621928229127e-06
9.1499999999997481e+00 3.2048806094417157e-08 -6.8286342980176656e-06 -6.8606831041120827e-06
9.1562499999997478e+00 3.2815990286673759e-08 -6.8172056177932524e-06 -6.8500216080799261e-06
9.1624999999997474e+00 3.2593352056548700e-08 -6.8066845093643343e-06 -6.8392778614208830e-06
9.1687499999997470e+00 3.3050865806263249e-08 -6.7954009308483475e-06 -6.8284517966546108e-06
9.1749999999997467e+00 3.2848546070842923e-08 -6.7846954321386067e-06 -6.8175439782094497e-06
9.1812499999997463e+00 3.2200234001128339e-08 -6.7743552278902132e-06 -6.8065554618913415e-06
9.1874999999997460e+00 3.0088755382497960e-08 -6.7653992053000005e-06 -6.7954879606824984e-06
9.1937499999997456e+00 2.9371365070808863e-08 -6.7549720439434253e-06 -6.7843434090142342e-06
9.1999999999997453e+00 2.9082571028155218e-08 -6.7440409079470527e-06 -6.7731234789752079e-06
9.2062499999997449e+00 3.0216580730644423e-08 -6.7316130003551243e-06 -6.7618295810857687e-06
9.2124999999997446e+00 3.1220510314663298e-08 -6.7192422870125324e-06 -6.7504627973271957e-06
9.2187499999997442e+00 3.0688204415427695e-08 -6.7083360155710185e-06 -6.7390242199864462e-06
9.2249999999997438e+00 3.3774689499311926e-08 -6.6937399534342996e-06 -6.7275146429336115e-06
9.2312499999997435e+00 3.3589911652425771e-08 -6.6823449573764535e-06 -6.7159348690288793e-06
9.2374999999997431e+00 3.2936095154945512e-08 -6.6713496238439049e-06 -6.7042857189988505e-06
9.2437499999997428e+00 3.4436538148294529e-08 -6.6581312463402276e-06 -6.6925677844885221e-06
9.2499999999997424e+00 3.6002618695034710e-08 -6.6447796553962715e-06 -6.6807822740913063e-06
9.2562499999997421e+00 3.6656000889818759e-08 -6.6322748937256865e-06 -6.6689308946155052e-06
9.2624999999997417e+00 3.6018369277256106e-08 -6.6209967108935994e-06 -6.6570150801708555e-06
9.2687499999997414e+00 3.4104900823076110e-08 -6.6109313001664768e-06 -6.6450362009895529e-06
9.2749999999997410e+00 3.3625915467386079e-08 -6.5993698550318869e-06 -6.6329957704992729e-06
9.2812499999997407e+00 3.3027198276812192e-08 -6.5878681798640506e-06 -6.6208953781408628e-06
9.2874999999997403e+00 3.2825814791629971e-08 -6.5759108647260161e-06 -6.6087366795176461e-06
9.2937499999997399e+00 3.3449957405682434e-08 -6.5630709489287572e-06 -6.5965209063344396e-06
9.2999999999997396e+00 3.2024479278126061e-08 -6.5522251491149493e-06 -6.5842496283930754e-06
9.3062499999997392e+00 3.0582617625367089e-08 -6.5413422412067656e-06 -6.5719248588321327e-06
9.3124999999997389e+00 2.8359254629690451e-08 -6.5311892027967546e-06 -6.5595484574264450e-06
9.3187499999997385e+00 2.8684070955513578e-08 -6.5184378517106161e-06 -6.5471219226661297e-06
9.3249999999997382e+00 3.0452437420054766e-08 -6.5041942098890500e-06 -6.5346466473091048e-06
9.3312499999997378e+00 3.1132274347051823e-08 -6.4909924457627140e-06 -6.5221247201097658e-06
9.3374999999997375e+00 2.9649774373204442e-08 -6.4799086985093755e-06 -6.5095584728825800e-06
9.3437499999997371e+00 2.9890879165652510e-08 -6.4670591548580471e-06 -6.4969500340236996e-06
9.3499999999997367e+00 3.0143400208552881e-08 -6.4541581323855128e-06 -6.4843015325940657e-06
9.3562499999997364e+00 2.9239349395754105e-08 -6.4423749668311210e-06 -6.4716143162268751e-06
9.3624999999997360e+00 2.9601146006919652e-08 -6.4292880974651565e-06 -6.4588892434720762e-06
9.3687499999997357e+00 2.9689964161398235e-08 -6.4164383228874398e-06 -6.4461282870488380e-06
9.3749999999997353e+00 2.9645274854288009e-08 -6.4036889524391772e-06 -6.4333342272934652e-06
9.3812499999997350e+00 2.8601489906897669e-08 -6.3919085446787786e-06 -6.4205100345856762e-06
9.3874999999997346e+00 2.7641650718233598e-08 -6.3800168970122046e-06 -6.4076585477304382e-06
9.3937499999997343e+00 2.5263405685028280e-08 -6.3695190544169897e-06 -6.3947824601020180e-06
9.3999999999997339e+00 2.3811485670542343e-08 -6.3580730413907169e-06 -6.3818845270612593e-06
9.4062499999997335e+00 2.3726017929298606e-08 -6.3452411325219116e-06 -6.3689671504512102e-06
9.4124999999997332e+00 2.4488325677092980e-08 -6.3315441956039156e-06 -6.3560325212810086e-06
9.4187499999997328e+00 2.4705185870614786e-08 -6.3183780030232878e-06 -6.3430831888939026e-06
9.4249999999997325e+00 2.2411428226448692e-08 -6.3077105361134786e-06 -6.3301219643399273e-06
9.4312499999997321e+00 2.2059938014806467e-08 -6.2950912793628099e-06 -6.3171512173776164e-06
9.4374999999997318e+00 2.1722830490697364e-08 -6.2824503110906726e-06 -6.3041731415813700e-06
9.4437499999997314e+00 2.1839636540871769e-08 -6.2693507674186590e-06 -6.2911904039595308e-06
9.4499999999997311e+00 2.2303694217939712e-08 -6.2559022406819769e-06 -6.2782059348999166e-06
9.4562499999997307e+00 2.1215107676713004e-08 -6.2440075332407471e-06 -6.2652226409174601e-06
9.4624999999997303e+00 2.0028158436089503e-08 -6.2322149219088617e-06 -6.2522430803449512e-06
9.4687499999997300e+00 2.1697053338907563e-08 -6.2175722170824323e-06 -6.2392692704213399e-06
9.4749999999997296e+00 2.3125723390121425e-08 -6.2031782466224399e-06 -6.2263039700125613e-06
9.4812499999997293e+00 2.3286522276694617e-08 -6.1900641679105879e-06 -6.2133506901872825e-06
9.4874999999997289e+00 2.2410725987098987e-08 -6.1780021010097348e-06 -6.2004128269968338e-06
9.4937499999997286e+00 2.1689275289357779e-08 -6.1658040850790695e-06 -6.1874933603684272e-06
9.4999999999997282e+00 2.0943971911731474e-08 -6.1536514417429745e-06 -6.1745954136547060e-06
9.5062499999997279e+00 2.0483656693150840e-08 -6.1412389307239516e-06 -6.1617225874171024e-06
9.5124999999997275e+00 2.0908491688504457e-08 -6.1279696739195017e-06 -6.1488781656080062e-06
9.5187499999997272e+00 2.0700480850685050e-08 -6.1153645658510589e-06 -6.1360650467017440e-06
9.5249999999997268e+00 2.2321428365391375e-08 -6.1009646623592229e-06 -6.1232860907246143e-06
9.5312499999997264e+00 2.2162847429704035e-08 -6.0883820474092599e-06 -6.1105448948389639e-06
9.5374999999997261e+00 2.0463826172288958e-08 -6.0773814647422500e-06 -6.0978452909145390e-06
9.5437499999997257e+00 2.0441953015475166e-08 -6.0647484811941049e-06 -6.0851904342095801e-06
9.5499999999997254e+00 2.1096905470976358e-08 -6.0514863386987969e-06 -6.0725832441697732e-06
9.5562499999997250e+00 2.1223083308005625e-08 -6.0388038392037535e-06 -6.0600269225117591e-06
9.5624999999997247e+00 2.0347226716475143e-08 -6.0271776591850437e-06 -6.0475248859015188e-06
9.5687499999997243e+00 1.9353806231629326e-08 -6.0157262549157633e-06 -6.0350800611473926e-06
9.5749999999997240e+00 1.8869256431180650e-08 -6.0038256499698267e-06 -6.0226949064010073e-06
9.5812499999997236e+00 1.8517391246215532e-08 -5.9918548656060574e-06 -6.0103722568522729e-06
9.5874999999997232e+00 1.8252183332432664e-08 -5.9798628271327047e-06 -5.9981150104651374e-06
9.5937499999997229e+00 1.7998837319575782e-08 -5.9679276498417821e-06 -5.9859264871613579e-06
9.5999999999997225e+00 1.6592042828749437e-08 -5.9572182831150235e-06 -5.9738103259437730e-06
9.6062499999997222e+00 1.6277549698651344e-08 -5.9454922451965868e-06 -5.9617697948952382e-06
9.6124999999997218e+00 1.4868366624803135e-08 -5.9349396552835816e-06 -5.9498080219083848e-06
9.6187499999997215e+00 1.3658871673808739e-08 -5.9242687555641811e-06 -5.9379276272379899e-06
9.6249999999997211e+00 1.2058660687767698e-08 -5.9140726893506278e-06 -5.9261313500383955e-06
9.6312499999997208e+00 1.0523871133732133e-08 -5.9038985300577963e-06 -5.9144224011915285e-06
9.6374999999997204e+00 1.0320919141164712e-08 -5.8924831680687865e-06 -5.9028040872099512e-06
9.6437499999997200e+00 1.0583584419364434e-08 -5.8806964053917958e-06 -5.8912799898111602e-06
9.6499999999997197e+00 1.2468274541188187e-08 -5.8673851777161230e-06 -5.8798534522573112e-06
9.6562499999997193e+00 1.4298029099489485e-08 -5.8542296033085027e-06 -5.8685276324079921e-06
9.6624999999997190e+00 1.5898280990201670e-08 -5.8414074644023140e-06 -5.8573057453925157e-06
9.6687499999997186e+00 1.8476094267694396e-08 -5.8277145731370198e-06 -5.8461906674047142e-06
9.6749999999997183e+00 1.8370198178326060e-08 -5.8168149053020563e-06 -5.8351851034803824e-06
9.6812499999997179e+00 1.7138273381648100e-08 -5.8071533448614793e-06 -5.8242916182431274e-06
9.6874999999997176e+00 1.7323571361386484e-08 -5.7961890043148854e-06 -5.8135125756762718e-06
9.6937499999997172e+00 1.7608620348273670e-08 -5.7852420454199649e-06 -5.8028506657682386e-06
9.6999999999997168e+00 1.7834124224535490e-08 -5.7744745296520694e-06 -5.7923086538766049e-06
9.7062499999997165e+00 1.6748098754586895e-08 -5.7651411999873839e-06 -5.7818892987419708e-06
9.7124999999997161e+00 1.5005390631674112e-08 -5.7565902089610149e-06 -5.7715955995926890e-06
9.7187499999997158e+00 1.3317083145867302e-08 -5.7481125725903298e-06 -5.7614296557361971e-06
9.7249999999997154e+00 1.3990121809931472e-08 -5.7374032014226792e-06 -5.7513933232326106e-06
9.7312499999997151e+00 1.2850934799291218e-08 -5.7286384791413935e-06 -5.7414894139406848e-06
9.7374999999997147e+00 1.4115018067671636e-08 -5.7176055801025838e-06 -5.7317205981702554e-06
9.7437499999997144e+00 1.4774703204621646e-08 -5.7073146786382669e-06 -5.7220893818428886e-06
9.7499999999997140e+00 1.6906205365970069e-08 -5.6956922511733803e-06 -5.7125984565393504e-06
9.7562499999997137e+00 1.6839811147782778e-08 -5.6864102981893832e-06 -5.7032501093371660e-06
9.7624999999997133e+00 1.6779365296973134e-08 -5.6772670076202688e-06 -5.6940463729172419e-06
9.7687499999997129e+00 1.6531421775845039e-08 -5.6684576676960695e-06 -5.6849890894719146e-06
9.7749999999997126e+00 1.4448386738871282e-08 -5.6616314170202408e-06 -5.6760798037591121e-06
9.7812499999997122e+00 1.3095129192597866e-08 -5.6542248350058712e-06 -5.6673199641984691e-06
9.7874999999997119e+00 1.2901598360487471e-08 -5.6458094155334861e-06 -5.6587110138939736e-06
9.7937499999997115e+00 1.2932681612845048e-08 -5.6373219026187731e-06 -5.6502545842316181e-06
9.7999999999997112e+00 1.3504329307842996e-08 -5.6284479210691889e-06 -5.6419522503770319e-06
9.8062499999997108e+00 1.4219583552608742e-08 -5.6195858544331041e-06 -5.6338054379857129e-06
9.8124999999997105e+00 1.5052607364852454e-08 -5.6107628276794581e-06 -5.6258154350443106e-06
9.8187499999997101e+00 1.5516028749216961e-08 -5.6024672900892712e-06 -5.6179833188384882e-06
9.8249999999997097e+00 1.7502680951526133e-08 -5.5928073727787698e-06 -5.6103100537302960e-06
9.8312499999997094e+00 1.9035412877068177e-08 -5.5837611778744979e-06 -5.6027965907515661e-06
9.8374999999997090e+00 1.9833164583849463e-08 -5.5756108663377161e-06 -5.5954440309215656e-06
9.8437499999997087e+00 1.8548686384347674e-08 -5.5697047551820204e-06 -5.5882534415663681e-06
9.8499999999997083e+00 1.8130404742117382e-08 -5.5630951667498924e-06 -5.5812255714920098e-06
9.8562499999997080e+00 1.9628389573930206e-08 -5.5547325361618822e-06 -5.5743609257358124e-06
9.8624999999997076e+00 1.9665237303356377e-08 -5.5479946903250574e-06 -5.5676599276284138e-06
9.8687499999997073e+00 2.0658091459910288e-08 -5.5404645760151847e-06 -5.5611226674750950e-06
9.8749999999997069e+00 1.9702304797762620e-08 -5.5350470562490573e-06 -5.5547493610468199e-06
9.8812499999997065e+00 1.8499093811305844e-08 -5.5300413626116852e-06 -5.5485404564229910e-06
9.8874999999997062e+00 1.9287373927656729e-08 -5.5232086282333926e-06 -5.5424960021610493e-06
9.8937499999997058e+00 1.9468667970039426e-08 -5.5171471169404932e-06 -5.5366157849105326e-06
9.8999999999997055e+00 1.9766501714975148e-08 -5.5111330699023434e-06 -5.5308995716173186e-06
9.9062499999997051e+00 1.9960108780668283e-08 -5.5053865688495590e-06 -5.5253466776302273e-06
9.9124999999997048e+00 2.0327120951122026e-08 -5.4996291387613211e-06 -5.5199562597124431e-06
9.9187499999997044e+00 1.9867731581072602e-08 -5.4948599048646257e-06 -5.5147276364456984e-06
9.9249999999997041e+00 1.9320281098066249e-08 -5.4903398671871448e-06 -5.5096601482852110e-06
9.9312499999997037e+00 1.8641865749226743e-08 -5.4861111564722184e-06 -5.5047530222214452e-06
9.9374999999997033e+00 1.9755474679717953e-08 -5.4802499160902860e-06 -5.5000053907700039e-06
9.9437499999997030e+00 1.8674181650004369e-08 -5.4767423884885877e-06 -5.4954165701385921e-06
9.9499999999997026e+00 1.7795004324122394e-08 -5.4731905185792851e-06 -5.4909855229034075e-06
9.9562499999997023e+00 1.7255183618724937e-08 -5.4694551154813364e-06 -5.4867102991000614e-06
9.9624999999997019e+00 1.7512540960749243e-08 -5.4650764091948911e-06 -5.4825889501556404e-06
9.9687499999997016e+00 1.8126241486005152e-08 -5.4604938481975554e-06 -5.4786200896835605e-06
9.9749999999997012e+00 1.9430741397773234e-08 -5.4553715944652739e-06 -5.4748023358630471e-06
9.9812499999997009e+00 2.0289345073604872e-08 -5.4508448910087540e-06 -5.4711342360823588e-06
9.9874999999997005e+00 2.1633512130284199e-08 -5.4459804443854659e-06 -5.4676139565157501e-06
9.9937499999997002e+00 2.1991906862149976e-08 -5.4422476214458265e-06 -5.4642395283079765e-06
9.9999999999996998e+00 2.3162692758629629e-08 -5.4378464442453628e-06 -5.4610091370039924e-06


==> simulationData/FCT_explicit/convergenceStudy/energyBalanceResidual_dt=0.00625s_thinned.txt <==
time (s) residuum (W/m) d_tE (W/m) -2D_theta (W/m)
6.2500000000000003e-03 -1.1452977164197322e-06 -1.1476325179060609e-06 -2.3348014863287140e-09
3.1250000000000000e-02 -1.1465842320781631e-06 -1.1813415889960768e-06 -3.4757356917913788e-08
5.6249999999999988e-02 -1.1553951554880101e-06 -1.2627838374967869e-06 -1.0738868200877676e-07
8.1250000000000003e-02 -1.1714782984625808e-06 -1.3882500704553978e-06 -2.1677177199281697e-07
1.0625000000000000e-01 -1.1948628622130292e-06 -1.5567739630739673e-06 -3.6191110086093806e-07
1.3125000000000001e-01 -1.2257950341193888e-06 -1.7683701170057005e-06 -5.4257508288631170e-07
1.5625000000000011e-01 -1.2645495347018181e-06 -2.0235810804791377e-06 -7.5903154577731963e-07
1.8125000000000011e-01 -1.3114724799475955e-06 -2.3234404622485251e-06 -1.0119679823009295e-06
2.0625000000000010e-01 -1.3671196368781198e-06 -2.6695822086253404e-06 -1.3024625717472206e-06
2.3125000000000009e-01 -1.4320568072298258e-06 -3.0640351322830358e-06 -1.6319783250532100e-06
2.5625000000000009e-01 -1.5068085360834223e-06 -3.5091799555076032e-06 -2.0023714194241808e-06
2.8125000000000000e-01 -1.5927062051333200e-06 -4.0086165276065488e-06 -2.4159103224732288e-06
3.0624999999999991e-01 -1.6911619367887012e-06 -4.5664660452970661e-06 -2.8753041085083649e-06
3.3124999999999982e-01 -1.8027434087893894e-06 -5.1864831940306720e-06 -3.3837397852412825e-06
3.5624999999999968e-01 -1.9264359909013796e-06 -5.8713661799104787e-06 -3.9449301890090991e-06
3.8124999999999959e-01 -2.0703233134492227e-06 -6.6334965609372880e-06 -4.5631732474880653e-06
4.0624999999999961e-01 -2.2259771905639495e-06 -7.4693988194595874e-06 -5.2434216288956380e-06
4.3124999999999952e-01 -2.4079264232733859e-06 -8.3992991584124880e-06 -5.9913727351391021e-06
4.5624999999999938e-01 -2.6049276054165262e-06 -9.4184978172151884e-06 -6.8135702117986622e-06
4.8124999999999929e-01 -2.8218778732165852e-06 -1.0539420531863223e-05 -7.7175426586466383e-06
5.0624999999999920e-01 -3.0759055612625732e-06 -1.1787862339574005e-05 -8.7119567783114315e-06
5.3124999999999911e-01 -3.3535453006118853e-06 -1.3160361831410275e-05 -9.8068165307983899e-06
5.5624999999999902e-01 -3.6577344173376480e-06 -1.4671454486858745e-05 -1.1013720069521097e-05
5.8124999999999893e-01 -3.9937875618399491e-06 -1.6339961379507941e-05 -1.2346173817667992e-05
6.0624999999999885e-01 -4.3647748893879910e-06 -1.8184775516516602e-05 -1.3820000627128611e-05
6.3124999999999876e-01 -4.7782346912343528e-06 -2.0232112558638065e-05 -1.5453877867403712e-05
6.5624999999999867e-01 -5.2369132247260126e-06 -2.2506964953983381e-05 -1.7270051729257368e-05
6.8124999999999858e-01 -5.7438487321026910e-06 -2.5039129480930544e-05 -1.9295280748827853e-05
7.0624999999999849e-01 -6.2847543642313251e-06 -2.7846872368009299e-05 -2.1562118003777974e-05
7.3124999999999840e-01 -6.8607768291272550e-06 -3.0971411431046755e-05 -2.4110634601919500e-05
7.5624999999999831e-01 -7.4930782691556535e-06 -3.4483853510458695e-05 -2.6990775241303042e-05
7.8124999999999822e-01 -8.2554045060082940e-06 -3.8521013854264787e-05 -3.0265609348256493e-05
8.0624999999999813e-01 -9.1079233762411229e-06 -4.3123810873346869e-05 -3.4015887497105746e-05
8.3124999999999805e-01 -9.9289792022417083e-06 -4.8274455579644551e-05 -3.8345476377402843e-05
8.5624999999999796e-01 -1.0669954567395684e-05 -5.4057376499550193e-05 -4.3387421932154508e-05
8.8124999999999787e-01 -1.1164383445094168e-05 -6.0475516625580145e-05 -4.9311133180485977e-05
9.0624999999999778e-01 -1.1858573877679204e-05 -6.8186811219561849e-05 -5.6328237341882645e-05
9.3124999999999769e-01 -1.1753482240534175e-05 -7.6446392087703701e-05 -6.4692909847169526e-05
9.5624999999999760e-01 -1.1027502407967457e-05 -8.5715478852499714e-05 -7.4687976444532257e-05
9.8124999999999751e-01 -9.5794118842747043e-06 -9.6165353800082071e-05 -8.6585941915807367e-05
1.0062499999999970e+00 -7.4381943244812489e-06 -1.0801566917351931e-04 -1.0057747484903806e-04
1.0312499999999980e+00 -4.4300521919602500e-06 -1.2110494455263959e-04 -1.1667489236067934e-04
1.0562499999999979e+00 -4.7984135918702556e-07 -1.3507471188667640e-04 -1.3459487052748937e-04
1.0812499999999980e+00 5.0880394026591304e-06 -1.4850877812832907e-04 -1.5359681753098820e-04
1.1062499999999991e+00 9.3679597068975636e-06 -1.6292981593668313e-04 -1.7229777564358069e-04
1.1312499999999990e+00 1.5656370838771028e-05 -1.7307361340978853e-04 -1.8872998424855956e-04
1.1562500000000000e+00 1.9518234129261007e-05 -1.8145667600497013e-04 -2.0097491013423114e-04
1.1812499999999999e+00 2.1645801236288133e-05 -1.8643097288162779e-04 -2.0807677411791592e-04
1.2062500000000000e+00 2.2898256721164438e-05 -1.8745350108151105e-04 -2.1035175780267549e-04
1.2312500000000011e+00 2.2873878204460673e-05 -1.8607205296116992e-04 -2.0894593116563059e-04
1.2562500000000010e+00 2.1885881804371572e-05 -1.8324544064807604e-04 -2.0513132245244761e-04
1.2812500000000011e+00 1.9476007825800027e-05 -1.8039595659047079e-04 -1.9987196441627081e-04
1.3062500000000019e+00 1.6781428997076687e-05 -1.7697286483820229e-04 -1.9375429383527897e-04
1.3312500000000020e+00 1.3715388321995328e-05 -1.7339421783723916e-04 -1.8710960615923449e-04
1.3562500000000020e+00 1.0414579805759894e-05 -1.6968614435342394e-04 -1.8010072415918383e-04
1.3812500000000030e+00 7.0552072371668864e-06 -1.6575545130681843e-04 -1.7281065854398531e-04
1.4062500000000031e+00 3.9267266535715050e-06 -1.6137284964301327e-04 -1.6529957629658477e-04
1.4312500000000030e+00 1.0586044539446495e-06 -1.5657926192957694e-04 -1.5763786638352159e-04
1.4562500000000040e+00 -1.0550114860827784e-06 -1.5099028904952191e-04 -1.4993527756343913e-04
1.4812500000000040e+00 -2.4664407454468257e-06 -1.4482668890814263e-04 -1.4236024816269581e-04
1.5062500000000050e+00 -4.1526234234251307e-06 -1.3930651890701239e-04 -1.3515389548358726e-04
1.5312500000000051e+00 -5.5320702156445379e-06 -1.3414136529110531e-04 -1.2860929507546077e-04
1.5562500000000050e+00 -5.8600873108789601e-06 -1.2885622769242915e-04 -1.2299614038155019e-04
1.5812500000000060e+00 -5.7401492528126466e-06 -1.2423344808887117e-04 -1.1849329883605852e-04
1.6062500000000060e+00 -6.0080745133447817e-06 -1.2117840392012173e-04 -1.1517032940677694e-04
1.6312500000000061e+00 -6.0323275745276559e-06 -1.1904097643178177e-04 -1.1300864885725411e-04
1.6562500000000071e+00 -5.6259597317457097e-06 -1.1756204136847803e-04 -1.1193608163673232e-04
1.6812500000000070e+00 -5.1407995433079529e-06 -1.1698688457073392e-04 -1.1184608502742596e-04
1.7062500000000069e+00 -4.6623104833549452e-06 -1.1728458445770223e-04 -1.1262227397434728e-04
1.7312500000000079e+00 -4.4357514571089347e-06 -1.1858439492140858e-04 -1.1414864346429964e-04
1.7562500000000081e+00 -4.1814259104805960e-06 -1.2048719424395500e-04 -1.1630576833347440e-04
1.7812500000000080e+00 -4.1448571204137809e-06 -1.2311591897961984e-04 -1.1897106185920605e-04
1.8062500000000090e+00 -4.2163932182980122e-06 -1.2624968591889817e-04 -1.2203329270060016e-04
1.8312500000000089e+00 -4.3037409327437506e-06 -1.2970577230042856e-04 -1.2540203136768481e-04
1.8562500000000099e+00 -4.2890660347617371e-06 -1.3329321542963205e-04 -1.2900414939487031e-04
1.8812500000000101e+00 -4.5123596352651175e-06 -1.3729771146664209e-04 -1.3278535183137698e-04
1.9062500000000100e+00 -4.7066992629711134e-06 -1.4141882227480606e-04 -1.3671212301183495e-04
1.9312500000000110e+00 -4.9556407303565574e-06 -1.4572835414836615e-04 -1.4077271341800959e-04
1.9562500000000109e+00 -5.1578517966759910e-06 -1.5013641506911633e-04 -1.4497856327244033e-04
1.9812500000000111e+00 -5.4543255626904189e-06 -1.5481405310157961e-04 -1.4935972753888919e-04
2.0062500000000121e+00 -5.6280378594084600e-06 -1.5958319420583450e-04 -1.5395515634642604e-04
2.0312500000000120e+00 -5.6416053978843256e-06 -1.6444520708258403e-04 -1.5880360168469971e-04
2.0562500000000119e+00 -5.7787685891882632e-06 -1.6970879566979605e-04 -1.6393002708060779e-04
2.0812500000000131e+00 -5.7699318410529203e-06 -1.7511220832044678e-04 -1.6934227647939386e-04
2.1062500000000131e+00 -5.5264716003272315e-06 -1.8054234678821244e-04 -1.7501587518788521e-04
2.1312500000000130e+00 -5.2046375622629662e-06 -1.8608143818709967e-04 -1.8087680062483670e-04
2.1562500000000142e+00 -4.8761663843002842e-06 -1.9167994528057348e-04 -1.8680377889627320e-04
2.1812500000000141e+00 -4.3630902103208608e-06 -1.9703074292109766e-04 -1.9266765271077680e-04
2.2062500000000140e+00 -3.6193191874901395e-06 -2.0198433546169948e-04 -1.9836501627420935e-04
2.2312500000000148e+00 -2.5838790024502393e-06 -2.0644876201015913e-04 -2.0386488300770889e-04
2.2562500000000152e+00 -1.6622388126807974e-06 -2.1088324184681239e-04 -2.0922100303413159e-04
2.2812500000000160e+00 -2.9486091248040491e-07 -2.1482536626479226e-04 -2.1453050535231186e-04
2.3062500000000159e+00 1.4373983272589739e-06 -2.1843772580964726e-04 -2.1987512413690623e-04
2.3312500000000158e+00 2.6755491903324494e-06 -2.2249066827574482e-04 -2.2516621746607727e-04
2.3562500000000171e+00 4.3195135871889148e-06 -2.2564790982837159e-04 -2.2996742341556051e-04
2.3812500000000170e+00 6.6255161663029895e-06 -2.2674496332086524e-04 -2.3337047948716823e-04
2.4062500000000169e+00 7.3602821624127489e-06 -2.2697049753883324e-04 -2.3433077970124599e-04
2.4312500000000181e+00 7.5822634343082585e-06 -2.2465749963007333e-04 -2.3223976306438159e-04
2.4562500000000180e+00 7.4749676781265021e-06 -2.1962030663846520e-04 -2.2709527431659171e-04
2.4812500000000179e+00 6.5440089576764351e-06 -2.1285705480877633e-04 -2.1940106376645277e-04
2.5062500000000192e+00 5.1367211293046127e-06 -2.0468337866396945e-04 -2.0982009979327406e-04
2.5312500000000191e+00 3.7122955594890274e-06 -1.9529724866629018e-04 -1.9900954422577921e-04
2.5562500000000190e+00 2.3276573360534478e-06 -1.8523544614623425e-04 -1.8756310348228770e-04
2.5812500000000198e+00 8.7102593814011669e-07 -1.7515072491925849e-04 -1.7602175085739861e-04
2.6062500000000202e+00 -2.6340021417757455e-07 -1.6512922460964794e-04 -1.6486582439547036e-04
2.6312500000000210e+00 -1.1404979168859778e-06 -1.5563684893302518e-04 -1.5449635101613920e-04
2.6562500000000209e+00 -1.7704374761486551e-06 -1.4697977006594489e-04 -1.4520933258979624e-04
2.6812500000000208e+00 -2.5025137469854482e-06 -1.3969769582900765e-04 -1.3719518208202221e-04
2.7062500000000220e+00 -2.7801268783773762e-06 -1.3332979708289419e-04 -1.3054967020451682e-04
2.7312500000000219e+00 -2.7460086337886206e-06 -1.2803695026430791e-04 -1.2529094163051929e-04
2.7562500000000218e+00 -2.5844828213342111e-06 -1.2395688041345204e-04 -1.2137239759211783e-04
2.7812500000000231e+00 -2.2380172239692682e-06 -1.2093530071588360e-04 -1.1869728349191433e-04
2.8062500000000230e+00 -1.9251183638402332e-06 -1.1904778115745360e-04 -1.1712266279361336e-04
2.8312500000000229e+00 -1.6142390334071782e-06 -1.1808612344843371e-04 -1.1647188441502653e-04
2.8562500000000242e+00 -9.1491440077128624e-07 -1.1746509324783549e-04 -1.1655017884706421e-04
2.8812500000000241e+00 -3.3486971729716384e-07 -1.1748652505527535e-04 -1.1715165533797818e-04
2.9062500000000240e+00 5.7260019352975769e-09 -1.1806780288114825e-04 -1.1807352888308355e-04
2.9312500000000248e+00 7.4678953800861702e-07 -1.1835269336569316e-04 -1.1909948290370177e-04
2.9562500000000251e+00 1.0819098718733321e-06 -1.1894876567719423e-04 -1.2003067554906756e-04
2.9812500000000250e+00 1.4499109623338928e-06 -1.1926648713522611e-04 -1.2071639809756000e-04
3.0062500000000258e+00 1.4979566310120251e-06 -1.1956455789886146e-04 -1.2106251452987349e-04
3.0312500000000262e+00 1.6425815176932744e-06 -1.1940405037602461e-04 -1.2104663189371789e-04
3.0562500000000270e+00 1.7971704423669496e-06 -1.1891978754617144e-04 -1.2071695798853839e-04
3.0812500000000269e+00 1.7248200076568684e-06 -1.1840674706497910e-04 -1.2013156707263597e-04
3.1062500000000268e+00 1.6689591133404368e-06 -1.1764713920393135e-04 -1.1931609831727178e-04
3.1312500000000281e+00 1.7398924907658395e-06 -1.1651013263058564e-04 -1.1825002512135148e-04
3.1562500000000280e+00 1.5493897477427413e-06 -1.1534892391917686e-04 -1.1689831366691960e-04
3.1812500000000279e+00 1.4830252498720437e-06 -1.1377885505758750e-04 -1.1526188030745954e-04
3.2062500000000291e+00 1.3090479551738053e-06 -1.1206810829111742e-04 -1.1337715624629122e-04
3.2312500000000290e+00 1.0895178735634389e-06 -1.1020974162612005e-04 -1.1129925949968349e-04
3.2562500000000290e+00 7.3320936899462941e-07 -1.0834860391550750e-04 -1.0908181328450213e-04
3.2812500000000302e+00 5.0443989822054566e-07 -1.0626568715643563e-04 -1.0677012705465618e-04
3.3062500000000301e+00 1.8898752677898409e-07 -1.0419815003270679e-04 -1.0438713755948578e-04
3.3312500000000300e+00 7.0389430775608781e-08 -1.0187948023432224e-04 -1.0194986966509785e-04
3.3562500000000308e+00 8.4394340502832424e-08 -9.9380556668476994e-05 -9.9464951008979826e-05
3.3812500000000312e+00 7.8744815687432695e-08 -9.6854459368243834e-05 -9.6933204183931266e-05
3.4062500000000320e+00 4.9113584840262850e-08 -9.4304840478883455e-05 -9.4353954063723717e-05
3.4312500000000319e+00 1.2248676608476571e-07 -9.1622017341917803e-05 -9.1744504108002569e-05
3.4562500000000318e+00 1.3253382992480900e-07 -8.9005642260891530e-05 -8.9138176090816339e-05
3.4812500000000330e+00 1.0989681520770305e-07 -8.6469714237756722e-05 -8.6579611052964425e-05
3.5062500000000330e+00 7.9176536632206366e-08 -8.4052717892467627e-05 -8.4131894429099834e-05
3.5312500000000329e+00 1.3411794142487838e-08 -8.1821582278434265e-05 -8.1834994072576753e-05
3.5562500000000341e+00 2.2474686564386427e-07 -7.9481542476499397e-05 -7.9706289342143261e-05
3.5812500000000340e+00 3.3447491506528220e-07 -7.7408797021226729e-05 -7.7743271936292011e-05
3.6062500000000339e+00 4.5047195219365891e-07 -7.5478308554365365e-05 -7.5928780506559024e-05
3.6312500000000352e+00 7.3987854452665924e-07 -7.3496783441483538e-05 -7.4236661986010197e-05
3.6562500000000351e+00 6.1773511885986608e-07 -7.2019610537487147e-05 -7.2637345656347013e-05
3.6812500000000350e+00 5.5959311101423334e-07 -7.0538450196443555e-05 -7.1098043307457788e-05
3.7062500000000358e+00 4.5119278362369978e-07 -6.9135365081688982e-05 -6.9586557865312682e-05
3.7312500000000361e+00 2.5263032659752756e-07 -6.7820634641612291e-05 -6.8073264968209819e-05
3.7562500000000369e+00 3.2328822084499412e-08 -6.6501543547470995e-05 -6.6533872369555494e-05
3.7812500000000369e+00 -2.0443224995024274e-07 -6.5154950603666753e-05 -6.4950518353716510e-05
3.8062500000000372e+00 -3.9685569400823228e-07 -6.3712583053820084e-05 -6.3315727359811852e-05
3.8312500000000380e+00 -4.6710706836443588e-07 -6.2107046852045999e-05 -6.1639939783681563e-05
3.8562500000000379e+00 -5.3736643289070885e-07 -6.0483877559746296e-05 -5.9946511126855587e-05
3.8812500000000378e+00 -6.2258958340121303e-07 -5.8890048744156837e-05 -5.8267459160755624e-05
3.9062500000000391e+00 -5.0833034555494987e-07 -5.7150206145272517e-05 -5.6641875799717567e-05
3.9312500000000390e+00 -4.0066183855186832e-07 -5.5499053042139859e-05 -5.5098391203587990e-05
3.9562500000000389e+00 -2.9399467947200650e-07 -5.3954817449407899e-05 -5.3660822769935893e-05
3.9812500000000401e+00 -2.4669455166541885e-07 -5.2589919241618298e-05 -5.2343224689952879e-05
4.0062500000000396e+00 -3.1087742703387054e-07 -5.1464135051307465e-05 -5.1153257624273595e-05
4.0312500000000382e+00 -2.5522310347814603e-07 -5.0349510125623521e-05 -5.0094287022145375e-05
4.0562500000000368e+00 -9.7468898448703804e-08 -4.9260088896832555e-05 -4.9162619998383852e-05
4.0812500000000353e+00 -1.7408504999951585e-09 -4.8354299075906135e-05 -4.8352558225406140e-05
4.1062500000000339e+00 4.4303784375409987e-09 -4.7649483518877257e-05 -4.7653913897314798e-05
4.1312500000000334e+00 1.8690338286923077e-07 -4.6866071068403680e-05 -4.7052974451272910e-05
4.1562500000000311e+00 3.9451794854112243e-07 -4.6139274054726578e-05 -4.6533792003267700e-05
4.1812500000000297e+00 4.3114559931169025e-07 -4.5644501751598662e-05 -4.6075647350910353e-05
4.2062500000000282e+00 6.3854772376105689e-07 -4.5012404492619570e-05 -4.5650952216380627e-05
4.2312500000000268e+00 6.4926695352016860e-07 -4.4581048652683511e-05 -4.5230315606203680e-05
4.2562500000000254e+00 7.8688860036755913e-07 -4.3995232292817490e-05 -4.4782120893185049e-05
4.2812500000000240e+00 8.1082367798770749e-07 -4.3469002264376031e-05 -4.4279825942363738e-05
4.3062500000000226e+00 7.9605232446666279e-07 -4.2905098740500189e-05 -4.3701151064966851e-05
4.3312500000000211e+00 8.3896483878479600e-07 -4.2194289093796255e-05 -4.3033253932581051e-05
4.3562500000000197e+00 9.4225651087223415e-07 -4.1327756643563382e-05 -4.2270013154435617e-05
4.3812500000000183e+00 8.5658450843085994e-07 -4.0556433313911983e-05 -4.1413017822342843e-05
4.4062500000000169e+00 8.3565374084693957e-07 -3.9634388837586106e-05 -4.0470042578433045e-05
4.4312500000000146e+00 7.7346581190379353e-07 -3.8681002747516994e-05 -3.9454468559420788e-05
4.4562500000000140e+00 6.8533395617282602e-07 -3.7698678161392972e-05 -3.8384012117565798e-05
4.4812500000000126e+00 5.9916844022396651e-07 -3.6680365460563946e-05 -3.7279533900787913e-05
4.5062500000000112e+00 4.1562038740048420e-07 -3.5749041247264311e-05 -3.6164661634664795e-05
4.5312500000000098e+00 3.0843135412026714e-07 -3.4755160949197819e-05 -3.5063592303318086e-05
4.5562500000000083e+00 1.3299807984326509e-07 -3.3867262687616565e-05 -3.4000260767459831e-05
4.5812500000000069e+00 -4.7560531550863911e-08 -3.3044241418702314e-05 -3.2996680887151451e-05
4.6062500000000064e+00 -1.8072872715948227e-07 -3.2252923154449411e-05 -3.2072194427289929e-05
4.6312500000000041e+00 -2.7097484485231869e-07 -3.1513460676537276e-05 -3.1242485831684958e-05
4.6562500000000027e+00 -3.5592952457861096e-07 -3.0875267662546314e-05 -3.0519338137967703e-05
4.6812500000000012e+00 -4.4143238952655569e-07 -3.0351225315252199e-05 -2.9909792925725643e-05
4.7062499999999998e+00 -4.9675896235382012e-07 -2.9912944161660273e-05 -2.9416185199306453e-05
4.7312499999999984e+00 -5.4889496687716668e-07 -2.9586157328511124e-05 -2.9037262361633958e-05
4.7562499999999970e+00 -5.8441444662831545e-07 -2.9353361328256501e-05 -2.8768946881628186e-05
4.7812499999999956e+00 -5.9818861065194138e-07 -2.9202423061926436e-05 -2.8604234451274495e-05
4.8062499999999941e+00 -6.0358566279333816e-07 -2.9137166581702804e-05 -2.8533580918909466e-05
4.8312499999999927e+00 -5.9364790780178016e-07 -2.9139600759011111e-05 -2.8545952851209331e-05
4.8562499999999913e+00 -5.6100660482263589e-07 -2.9189667078989840e-05 -2.8628660474167204e-05
4.8812499999999899e+00 -5.2264781261552454e-07 -2.9290612308942586e-05 -2.8767964496327061e-05
4.9062499999999876e+00 -4.8314701068728988e-07 -2.9433014732133415e-05 -2.8949867721446125e-05
4.9312499999999870e+00 -4.1546818216619768e-07 -2.9575464224331231e-05 -2.9159996042165034e-05
4.9562499999999856e+00 -3.5712647864996825e-07 -2.9741409379726050e-05 -2.9384282901076082e-05
4.9812499999999842e+00 -2.9606260232900293e-07 -2.9905701426364127e-05 -2.9609638824035124e-05
5.0062499999999828e+00 -2.5185373219441392e-07 -3.0075844259515640e-05 -2.9823990527321226e-05
5.0312499999999813e+00 -1.8085898086744485e-07 -3.0197763036811706e-05 -3.0016904055944261e-05
5.0562499999999799e+00 -1.2100048479291839e-07 -3.0301109186227693e-05 -3.0180108701434775e-05
5.0812499999999794e+00 -6.5516565710190011e-08 -3.0372973371936749e-05 -3.0307456806226559e-05
5.1062499999999771e+00 -8.3010822243382600e-09 -3.0402638313555337e-05 -3.0394337231330999e-05
5.1312499999999757e+00 4.4156797465333029e-08 -3.0393958980747322e-05 -3.0438115778212656e-05
5.1562499999999742e+00 9.2498071542310997e-08 -3.0345623467377740e-05 -3.0438121538920051e-05
5.1812499999999728e+00 1.2269955236382074e-07 -3.0272372728569808e-05 -3.0395072280933628e-05
5.2062499999999714e+00 1.5268414290496715e-07 -3.0157887604966343e-05 -3.0310571747871310e-05
5.2312499999999700e+00 1.7054126942991495e-07 -3.0016855054883538e-05 -3.0187396324313453e-05
5.2562499999999686e+00 1.9523758320278298e-07 -2.9833524246571407e-05 -3.0028761829774190e-05
5.2812499999999671e+00 2.2719747994616628e-07 -2.9610781417941075e-05 -2.9837978897887241e-05
5.3062499999999657e+00 2.6948056504111015e-07 -2.9348934695862529e-05 -2.9618415260903639e-05
5.3312499999999643e+00 2.5429990014982351e-07 -2.9119036866200312e-05 -2.9373336766350136e-05
5.3562499999999629e+00 2.4217549322785517e-07 -2.8863161540827994e-05 -2.9105337034055849e-05
5.3812499999999606e+00 2.2753416581053863e-07 -2.8589188252331614e-05 -2.8816722418142153e-05
5.4062499999999600e+00 2.5885614178996602e-07 -2.8250829808841800e-05 -2.8509685950631766e-05
5.4312499999999586e+00 2.5145255054824216e-07 -2.7934480071324853e-05 -2.8185932621873096e-05
5.4562499999999572e+00 2.8435748700906985e-07 -2.7562332687308608e-05 -2.7846690174317678e-05
5.4812499999999558e+00 2.8551748023419524e-07 -2.7207411341658041e-05 -2.7492928821892236e-05
5.5062499999999543e+00 2.6829133695742543e-07 -2.6856856782943446e-05 -2.7125148119900872e-05
5.5312499999999529e+00 2.9884235637305906e-07 -2.6444951259920030e-05 -2.6743793616293089e-05
5.5562499999999524e+00 2.9021775887114166e-07 -2.6058519617675466e-05 -2.6348737376546608e-05
5.5812499999999501e+00 2.5836595915909122e-07 -2.5681118263067088e-05 -2.5939484222226179e-05
5.6062499999999487e+00 2.4649471316305117e-07 -2.5268827492654127e-05 -2.5515322205817178e-05
5.6312499999999472e+00 2.4154488967184518e-07 -2.4833254661517393e-05 -2.5074799551189238e-05
5.6562499999999458e+00 2.2178995745280436e-07 -2.4395207658402249e-05 -2.4616997615855054e-05
5.6812499999999444e+00 2.1505706572740846e-07 -2.3926484171711530e-05 -2.4141541237438939e-05
5.7062499999999430e+00 2.0817915028346714e-07 -2.3439718370711570e-05 -2.3647897520995037e-05
5.7312499999999416e+00 1.9593647002482108e-07 -2.2940559500918195e-05 -2.3136495970943016e-05
5.7562499999999401e+00 1.5830475305516600e-07 -2.2450610206446204e-05 -2.2608914959501370e-05
5.7812499999999387e+00 1.4609451551587173e-07 -2.1921056272412723e-05 -2.2067150787928595e-05
5.8062499999999373e+00 1.4830333615792861e-07 -2.1365555431530728e-05 -2.1513858767688656e-05
5.8312499999999359e+00 1.2317304176568208e-07 -2.0829287490366016e-05 -2.0952460532131698e-05
5.8562499999999336e+00 1.2272523436649121e-07 -2.0264052564837467e-05 -2.0386777799203958e-05
5.8812499999999330e+00 1.0216202845644102e-07 -1.9718287478377461e-05 -1.9820449506833902e-05
5.9062499999999316e+00 5.8234532640743196e-08 -1.9199382661484446e-05 -1.9257617194125189e-05
5.9312499999999302e+00 3.3689421546182776e-08 -1.8668990486862374e-05 -1.8702679908408557e-05
5.9562499999999288e+00 3.0022542416316227e-08 -1.8129026018166492e-05 -1.8159048560582808e-05
5.9812499999999273e+00 2.5499555673466775e-08 -1.7604723305809533e-05 -1.7630222861483000e-05
6.0062499999999259e+00 -1.0042500428975937e-08 -1.7129681477713183e-05 -1.7119638977284207e-05
6.0312499999999254e+00 -1.4805034392697706e-08 -1.6644684124321431e-05 -1.6629879089928733e-05
6.0562499999999231e+00 -2.8756403588683639e-08 -1.6191428047208445e-05 -1.6162671643619761e-05
6.0812499999999217e+00 -3.2972061028786119e-08 -1.5752144735260216e-05 -1.5719172674231430e-05
6.1062499999999202e+00 -3.3499718794059307e-08 -1.5333346472524472e-05 -1.5299846753730413e-05
6.1312499999999188e+00 -4.6568454621013881e-08 -1.4950954594362427e-05 -1.4904386139741413e-05
6.1562499999999174e+00 -4.0627424248862131e-08 -1.4572865407736775e-05 -1.4532237983487913e-05
6.1812499999999160e+00 -4.0564168881231604e-08 -1.4222955999621787e-05 -1.4182391830740555e-05
6.2062499999999146e+00 -3.8975984962866489e-08 -1.3892065831023438e-05 -1.3853089846060572e-05
6.2312499999999131e+00 -3.6037025099135153e-08 -1.3578248543309976e-05 -1.3542211518210841e-05
6.2562499999999117e+00 -8.4507011145948770e-09 -1.3256208415413838e-05 -1.3247757714299243e-05
6.2812499999999103e+00 -2.9958239659556130e-08 -1.2997551515071165e-05 -1.2967593275411609e-05
6.3062499999999089e+00 -1.6761986944963036e-08 -1.2716127697488146e-05 -1.2699365710543183e-05
6.3312499999999066e+00 2.6773367693421781e-09 -1.2438067158451448e-05 -1.2440744495220790e-05
6.3562499999999060e+00 5.0252133981103941e-09 -1.2184466031684576e-05 -1.2189491245082686e-05
6.3812499999999046e+00 1.0911404682228758e-08 -1.1932863253073090e-05 -1.1943774657755319e-05
6.4062499999999032e+00 2.1219985395568488e-08 -1.1680940930072318e-05 -1.1702160915467887e-05
6.4312499999999018e+00 1.6332196806315716e-08 -1.1447180119362283e-05 -1.1463512316168599e-05
6.4562499999999003e+00 3.8113568810423112e-08 -1.1188918973559861e-05 -1.1227032542370284e-05
6.4812499999998989e+00 3.0823966165835175e-08 -1.0961523271291808e-05 -1.0992347237457643e-05
6.5062499999998984e+00 2.8537065216701425e-08 -1.0731073585289659e-05 -1.0759610650506360e-05
6.5312499999998961e+00 1.5412860322292174e-08 -1.0513918904387397e-05 -1.0529331764709689e-05
6.5562499999998947e+00 9.8467490517405425e-09 -1.0292504231124740e-05 -1.0302350980176480e-05
6.5812499999998932e+00 -1.2977933552848261e-09 -1.0081139047991034e-05 -1.0079841254635749e-05
6.6062499999998918e+00 -8.6507084274847589e-09 -9.8718150010063178e-06 -9.8631642925788330e-06
6.6312499999998904e+00 -1.9879402017073687e-08 -9.6737311050537577e-06 -9.6538517030366840e-06
6.6562499999998890e+00 -3.5064933087029722e-08 -9.4885736956490221e-06 -9.4535087625619924e-06
6.6812499999998876e+00 -4.4574568962159583e-08 -9.3082837615559867e-06 -9.2637091925938271e-06
6.7062499999998861e+00 -5.9842439639471909e-08 -9.1457820028387738e-06 -9.0859395631993019e-06
6.7312499999998847e+00 -6.1036551120443908e-08 -8.9826216553850583e-06 -8.9215851042646144e-06
6.7562499999998833e+00 -7.4642264134652079e-08 -8.8464919478786243e-06 -8.7718496837439723e-06
6.7812499999998819e+00 -8.4503014456523571e-08 -8.7222064415475832e-06 -8.6377034270910596e-06
6.8062499999998796e+00 -9.3364150810749870e-08 -8.6132102694608739e-06 -8.5198461186501240e-06
6.8312499999998790e+00 -9.1064611888742034e-08 -8.5097020452456333e-06 -8.4186374333568913e-06
6.8562499999998776e+00 -9.5092238201302626e-08 -8.4291709079314179e-06 -8.3340786697301153e-06
6.8812499999998762e+00 -9.8112333197893699e-08 -8.3640764136932981e-06 -8.2659640804954044e-06
6.9062499999998748e+00 -1.0461130845891712e-07 -8.3184572297061729e-06 -8.2138459212472558e-06
6.9312499999998733e+00 -9.8255219747535219e-08 -8.2752062224860359e-06 -8.1769510027385007e-06
6.9562499999998719e+00 -9.5859230308823897e-08 -8.2500785447696930e-06 -8.1542193144608691e-06
6.9812499999998714e+00 -1.0014517191468860e-07 -8.2445794813416815e-06 -8.1444343094269929e-06
7.0062499999998691e+00 -9.4908560998862185e-08 -8.2411516633134315e-06 -8.1462431023145693e-06
7.0312499999998677e+00 -8.8330270110815174e-08 -8.2464754225246824e-06 -8.1581451524138673e-06
7.0562499999998662e+00 -8.0985851336761000e-08 -8.2596041250942139e-06 -8.1786182737574529e-06
7.0812499999998648e+00 -7.4401999041947430e-08 -8.2804894452342117e-06 -8.2060874461922643e-06
7.1062499999998634e+00 -7.2755690708590872e-08 -8.3117617011301556e-06 -8.2390060104215647e-06
7.1312499999998620e+00 -7.4750920940184926e-08 -8.3506104164859121e-06 -8.2758594955457272e-06
7.1562499999998606e+00 -6.3692961094988926e-08 -8.3788565907743404e-06 -8.3151636296793515e-06
7.1812499999998591e+00 -5.5431571737009927e-08 -8.4109743125885867e-06 -8.3555427408515768e-06
7.2062499999998577e+00 -4.6853051887040407e-08 -8.4426430468913869e-06 -8.3957899950043465e-06
7.2312499999998563e+00 -3.5183032989313692e-08 -8.4698938529475336e-06 -8.4347108199582199e-06
7.2562499999998549e+00 -3.1350538409411012e-08 -8.5025932650144963e-06 -8.4712427266050853e-06
7.2812499999998526e+00 -2.6381194175870766e-08 -8.5308454389493626e-06 -8.5044642447734918e-06
7.3062499999998520e+00 -1.9380980952014436e-08 -8.5529581506098994e-06 -8.5335771696578850e-06
7.3312499999998506e+00 -1.1133489522174237e-08 -8.5690650530883422e-06 -8.5579315635661679e-06
7.3562499999998492e+00 -4.5767984298368585e-09 -8.5816121142573843e-06 -8.5770353158275475e-06
7.3812499999998478e+00 7.3951095143286421e-09 -8.5830678209224847e-06 -8.5904629304368134e-06
7.4062499999998463e+00 8.7370360009737759e-09 -8.5892037304807095e-06 -8.5979407664816832e-06
7.4312499999998449e+00 1.4513937900238134e-08 -8.5847857445036529e-06 -8.5992996824038910e-06
7.4562499999998444e+00 2.3075823765853211e-08 -8.5714214703706463e-06 -8.5944972941364995e-06
7.4812499999998421e+00 2.2598879354140519e-08 -8.5609586886197663e-06 -8.5835575679739068e-06
7.5062499999998407e+00 2.6201185193932660e-08 -8.5404100769186785e-06 -8.5666112621126112e-06
7.5312499999998392e+00 4.2331554151404924e-08 -8.5016051842861483e-06 -8.5439367384375532e-06
7.5562499999998378e+00 4.9727097241558616e-08 -8.4660898203030947e-06 -8.5158169175446533e-06
7.5812499999998364e+00 4.8976551024505551e-08 -8.4336867267614044e-06 -8.4826632777859100e-06
7.6062499999998350e+00 5.1737326561780150e-08 -8.3931553973575549e-06 -8.4448927239193350e-06
7.6312499999998344e+00 5.3921339068495355e-08 -8.3490218116814664e-06 -8.4029431507499618e-06
7.6562499999998321e+00 6.1248351217984878e-08 -8.2960806180302906e-06 -8.3573289692482755e-06
7.6812499999998307e+00 6.2999493639966249e-08 -8.2455610295189249e-06 -8.3085605231588911e-06
7.7062499999998293e+00 6.0282290534997024e-08 -8.1968980891749195e-06 -8.2571803797099165e-06
7.7312499999998279e+00 6.9528715997370296e-08 -8.1341670865602473e-06 -8.2036958025576176e-06
7.7562499999998256e+00 7.4996248877059489e-08 -8.0736136576236534e-06 -8.1486099065007129e-06
7.7812499999998250e+00 6.8544748815773589e-08 -8.0239245514595164e-06 -8.0924693002752900e-06
7.8062499999998236e+00 6.9737222855208584e-08 -7.9660040164246742e-06 -8.0357412392798827e-06
7.8312499999998222e+00 7.2312508426072166e-08 -7.9065984337505419e-06 -7.9789109421766140e-06
7.8562499999998208e+00 6.7930629002633272e-08 -7.8545312964810630e-06 -7.9224619254836963e-06
7.8812499999998193e+00 6.2807915817902291e-08 -7.8040138484785080e-06 -7.8668217642964103e-06
7.9062499999998179e+00 6.3633176103022686e-08 -7.7487777305766911e-06 -7.8124109066797138e-06
7.9312499999998174e+00 5.8570864739729899e-08 -7.7010600785236782e-06 -7.7596309432634081e-06
7.9562499999998151e+00 5.6085391730313744e-08 -7.6527815684461677e-06 -7.7088669601764814e-06
7.9812499999998137e+00 5.0040706147535785e-08 -7.6104307522588564e-06 -7.6604714584063922e-06
8.0062499999998131e+00 4.5969796645883145e-08 -7.5687883205326696e-06 -7.6147581171785528e-06
8.0312499999998117e+00 4.2962790180337727e-08 -7.5290421808209388e-06 -7.5720049710012765e-06
8.0562499999998103e+00 3.8833029178490820e-08 -7.4936392246986824e-06 -7.5324722538771733e-06
8.0812499999998089e+00 3.2620276205603463e-08 -7.4637416114246926e-06 -7.4963618876302961e-06
8.1062499999998074e+00 2.8336186503023204e-08 -7.4354998202967656e-06 -7.4638360067997888e-06
8.1312499999998060e+00 2.5826792596215927e-08 -7.4091693491600043e-06 -7.4349961417562203e-06
8.1562499999998046e+00 1.9479281015877737e-08 -7.3903926356426491e-06 -7.4098719166585268e-06
8.1812499999998032e+00 1.7724229266139834e-08 -7.3707375403135629e-06 -7.3884617695797028e-06
8.2062499999998018e+00 1.5916827588699205e-08 -7.3547786394460878e-06 -7.3706954670347870e-06
8.2312499999998003e+00 1.6481612154195966e-08 -7.3399453937032801e-06 -7.3564270058574760e-06
8.2562499999997989e+00 1.0167299097979253e-08 -7.3353212082243051e-06 -7.3454885073222843e-06
8.2812499999997975e+00 5.0149239134691104e-09 -7.3326315330750351e-06 -7.3376464569885042e-06
8.3062499999997961e+00 2.9277054921392979e-09 -7.3296901437207300e-06 -7.3326178492128693e-06
8.3312499999997947e+00 2.8201206532685820e-09 -7.3272697598274210e-06 -7.3300898804806896e-06
8.3562499999997932e+00 5.4751167739104309e-09 -7.3242374210029386e-06 -7.3297125377768490e-06
8.3812499999997918e+00 5.2329186601848360e-09 -7.3258832200555350e-06 -7.3311161387157198e-06
8.4062499999997904e+00 2.5127698867295962e-09 -7.3314014459317793e-06 -7.3339142158185089e-06
8.4312499999997890e+00 -2.8688014398136160e-09 -7.3405715905754133e-06 -7.3377027891355997e-06
8.4562499999997875e+00 4.1322090595014612e-11 -7.3420321822230418e-06 -7.3420735043136368e-06
8.4812499999997861e+00 -4.6963724941404965e-10 -7.3471068962054088e-06 -7.3466372589559948e-06
8.5062499999997847e+00 2.8256429715449376e-09 -7.3481934403933648e-06 -7.3510190833649097e-06
8.5312499999997833e+00 2.5719905981865472e-09 -7.3522905541527363e-06 -7.3548625447509228e-06
8.5562499999997819e+00 -1.2691370962378224e-10 -7.3579583093068300e-06 -7.3578313955972062e-06
8.5812499999997804e+00 -2.6132506413989492e-10 -7.3598791061617340e-06 -7.3596177810975941e-06
8.6062499999997790e+00 8.9404226593129974e-09 -7.3510166043182236e-06 -7.3599570269775366e-06
8.6312499999997776e+00 6.0137137325908630e-09 -7.3526137489569889e-06 -7.3586274626895797e-06
8.6562499999997762e+00 5.2781646391775888e-09 -7.3501441022476312e-06 -7.3554222668868088e-06
8.6812499999997748e+00 4.0195606925376293e-09 -7.3461420013747071e-06 -7.3501615620672447e-06
8.7062499999997733e+00 6.7991697620064411e-09 -7.3359249652686646e-06 -7.3427241350306711e-06
8.7312499999997719e+00 1.2705602267403742e-08 -7.3203292494387890e-06 -7.3330348517061928e-06
8.7562499999997705e+00 1.3041518831856410e-08 -7.3080151308251005e-06 -7.3210566496569569e-06
8.7812499999997691e+00 1.6110456653384662e-08 -7.2906590187220267e-06 -7.3067694753754113e-06
8.8062499999997677e+00 1.6928884154921434e-08 -7.2732517431010860e-06 -7.2901806272560075e-06
8.8312499999997662e+00 1.4665622134393701e-08 -7.2566651088128115e-06 -7.2713307309472052e-06
8.8562499999997648e+00 1.7827262074767667e-08 -7.2324231226165936e-06 -7.2502503846913613e-06
8.8812499999997634e+00 2.0149935525100719e-08 -7.2068546552732307e-06 -7.2270045907983314e-06
8.9062499999997620e+00 2.0788769658806236e-08 -7.1808822488254795e-06 -7.2016710184842857e-06
8.9312499999997605e+00 1.9909011361060694e-08 -7.1544218860357292e-06 -7.1743308973967899e-06
8.9562499999997591e+00 2.0795729931456661e-08 -7.1242476229475712e-06 -7.1450433528790278e-06
8.9812499999997577e+00 2.3898290154394029e-08 -7.0899956838847568e-06 -7.1138939740391509e-06
9.0062499999997563e+00 1.9059203161198715e-08 -7.0619131342656978e-06 -7.0809723374268965e-06
9.0312499999997549e+00 1.9647995212166851e-08 -7.0267055862775597e-06 -7.0463535814897266e-06
9.0562499999997534e+00 2.6702925451365663e-08 -6.9834007243589433e-06 -7.0101036498103090e-06
9.0812499999997520e+00 2.8995622078888052e-08 -6.9432845606347055e-06 -6.9722801827135935e-06
9.1062499999997506e+00 2.7874521630012504e-08 -6.9050775985961024e-06 -6.9329521202261149e-06
9.1312499999997492e+00 3.0702562724515726e-08 -6.8614676740356717e-06 -6.8921702367601874e-06
9.1562499999997478e+00 3.2815990286673759e-08 -6.8172056177932524e-06 -6.8500216080799261e-06
9.1812499999997463e+00 3.2200234001128339e-08 -6.7743552278902132e-06 -6.8065554618913415e-06
9.2062499999997449e+00 3.0216580730644423e-08 -6.7316130003551243e-06 -6.7618295810857687e-06
9.2312499999997435e+00 3.3589911652425771e-08 -6.6823449573764535e-06 -6.7159348690288793e-06
9.2562499999997421e+00 3.6656000889818759e-08 -6.6322748937256865e-06 -6.6689308946155052e-06
9.2812499999997407e+00 3.3027198276812192e-08 -6.5878681798640506e-06 -6.6208953781408628e-06
9.3062499999997392e+00 3.0582617625367089e-08 -6.5413422412067656e-06 -6.5719248588321327e-06
9.3312499999997378e+00 3.1132274347051823e-08 -6.4909924457627140e-06 -6.5221247201097658e-06
9.3562499999997364e+00 2.9239349395754105e-08 -6.4423749668311210e-06 -6.4716143162268751e-06
9.3812499999997350e+00 2.8601489906897669e-08 -6.3919085446787786e-06 -6.4205100345856762e-06
9.4062499999997335e+00 2.3726017929298606e-08 -6.3452411325219116e-06 -6.3689671504512102e-06
9.4312499999997321e+00 2.2059938014806467e-08 -6.2950912793628099e-06 -6.3171512173776164e-06
9.4562499999997307e+00 2.1215107676713004e-08 -6.2440075332407471e-06 -6.2652226409174601e-06
9.4812499999997293e+00 2.3286522276694617e-08 -6.1900641679105879e-06 -6.2133506901872825e-06
9.5062499999997279e+00 2.0483656693150840e-08 -6.1412389307239516e-06 -6.1617225874171024e-06
9.5312499999997264e+00 2.2162847429704035e-08 -6.0883820474092599e-06 -6.1105448948389639e-06
9.5562499999997250e+00 2.1223083308005625e-08 -6.0388038392037535e-06 -6.0600269225117591e-06
9.5812499999997236e+00 1.8517391246215532e-08 -5.9918548656060574e-06 -6.0103722568522729e-06
9.6062499999997222e+00 1.6277549698651344e-08 -5.9454922451965868e-06 -5.9617697948952382e-06
9.6312499999997208e+00 1.0523871133732133e-08 -5.9038985300577963e-06 -5.9144224011915285e-06
9.6562499999997193e+00 1.4298029099489485e-08 -5.8542296033085027e-06 -5.8685276324079921e-06
9.6812499999997179e+00 1.7138273381648100e-08 -5.8071533448614793e-06 -5.8242916182431274e-06
9.7062499999997165e+00 1.6748098754586895e-08 -5.7651411999873839e-06 -5.7818892987419708e-06
9.7312499999997151e+00 1.2850934799291218e-08 -5.7286384791413935e-06 -5.7414894139406848e-06
9.7562499999997137e+00 1.6839811147782778e-08 -5.6864102981893832e-06 -5.7032501093371660e-06
9.7812499999997122e+00 1.3095129192597866e-08 -5.6542248350058712e-06 -5.6673199641984691e-06
9.8062499999997108e+00 1.4219583552608742e-08 -5.6195858544331041e-06 -5.6338054379857129e-06
9.8312499999997094e+00 1.9035412877068177e-08 -5.5837611778744979e-06 -5.6027965907515661e-06
9.8562499999997080e+00 1.9628389573930206e-08 -5.5547325361618822e-06 -5.5743609257358124e-06
9.8812499999997065e+00 1.8499093811305844e-08 -5.5300413626116852e-06 -5.5485404564229910e-06
9.9062499999997051e+00 1.9960108780668283e-08 -5.5053865688495590e-06 -5.5253466776302273e-06
9.9312499999997037e+00 1.8641865749226743e-08 -5.4861111564722184e-06 -5.5047530222214452e-06
9.9562499999997023e+00 1.7255183618724937e-08 -5.4694551154813364e-06 -5.4867102991000614e-06
9.9812499999997009e+00 2.0289345073604872e-08 -5.4508448910087540e-06 -5.4711342360823588e-06


==> simulationData/FCT_explicit/convergenceStudy/energy_balance_absolute_norm_ref=6_T=10s.txt <==
# Absolute energy-balance defect: ||r_dt||_L2(0,T)
# ref = 6
# T_dimensionless = 1.9999999999999400e+01
# T_seconds = 9.9999999999996998e+00
# tRef = 5.0000000000000000e-01; E_ref = 2.5000000000000002e-06; D_ref = 5.0000000000000004e-06
# Quantities and integration time are dimensionless.
# Row i contains the absolute residual norm of run i.
# EOC compares norms on rows i and i-1.
# Missing values are represented by --.
i	dt	err_cn	eoc_cn	err_ie	eoc_ie
1	0.05	3.18e+01	--	2.82e+01	--
2	0.025	1.59e+01	1.00	1.50e+01	0.91
3	0.0125	7.59e+00	1.07	7.79e+00	0.95
4	0.00625	3.56e+00	1.09	4.62e+00	0.75
5	0.003125	1.64e+00	1.12	3.04e+00	0.61


==> simulationData/FCT_explicit/theta=0.5/ref=6/dt=0.00625/physicalObservables_thinned.txt <==
time (s) E_mix (J/m) E_mag_1 (J/m) E_mag_2 (J/m) E_mag_3 (J/m) E_kin (J/m) D_kin (W/m) D_drag (W/m) min(u) (mg/ml) max(u) (mg/ml) mass (mg/m) mass in upper quarter (mg/m) vertical center of mass (m) sigma^2_x (m^2) sigma^2_y (m^2) 
0.0000000000000000e+00 -7.3383846528680874e-06 -2.1560593982860071e-01 -3.5120456186634732e-04 4.3156629556680193e-01 0.0000000000000000e+00 0.0000000000000000e+00 6.2060819873261127e-10 0.0000000000000000e+00 1.0000000000000000e+00 2.8475473631130330e+02 3.0550043473212248e-03 2.4999999999999922e-02 2.4468958001277120e-05 2.4468958001277038e-05
6.2499999999999993e-02 -7.3383753888650510e-06 -2.1560529395082770e-01 -3.5199521129320772e-04 4.3156565169601968e-01 7.1356372170671436e-07 7.1321747159929327e-08 6.2531663048714739e-10 -2.5088689495484640e-42 9.9999983308804741e-01 2.8475473631130279e+02 3.4743942486092122e-03 2.5043757819848890e-02 2.4374296159546330e-05 2.4564095512614000e-05
1.2500000000000000e-01 -7.3383481782406774e-06 -2.1560319381352491e-01 -3.5424715651364463e-04 4.3156355797118501e-01 2.8653425690265482e-06 2.5824400051841589e-07 6.3875531163188866e-10 -3.9177896933566891e-41 9.9999966651517014e-01 2.8475473631130171e+02 5.1695969679651258e-03 2.5167582629919801e-02 2.4110945245649078e-05 2.4833689683586040e-05
1.8750000000000011e-01 -7.3383044067557319e-06 -2.1559956734733779e-01 -3.5803810618161068e-04 4.3155994218150340e-01 6.5161871413307607e-06 5.5740561814153624e-07 6.6181738751385051e-10 -7.8296284647457879e-38 9.9999949804642252e-01 2.8475473631130342e+02 1.1118429868692230e-02 2.5373505511306571e-02 2.3687238393150461e-05 2.5283091580040340e-05
2.5000000000000011e-01 -7.3382505581392701e-06 -2.1559428218206461e-01 -3.6350641962801808e-04 4.3155467170568002e-01 1.1787060892810601e-05 9.7601836857214554e-07 6.9613043578282008e-10 -7.8009270251995227e-38 9.9999932578250816e-01 2.8475473631129910e+02 3.6556664718974778e-02 2.5665151699143199e-02 2.3116174064363231e-05 2.5920670617243641e-05
3.1249999999999989e-01 -7.3382045267017151e-06 -2.1558713845309430e-01 -3.7085869948392348e-04 4.3154754626125819e-01 1.8865370116368980e-05 1.5290756672011369e-06 7.4426884970999151e-10 -7.7973884115557496e-38 9.9999914814299506e-01 2.8475473631130183e+02 1.6139499454020120e-01 2.6047690549667869e-02 2.2415801607825391e-05 2.6755722884419761e-05
3.7499999999999972e-01 -7.3382104932260326e-06 -2.1557785712285840e-01 -3.8038184291168007e-04 4.3153828615281908e-01 2.8015732251393271e-05 2.2402556247008989e-06 8.1011120999049075e-10 -7.7964294508165453e-38 9.9999896267034361e-01 2.8475473631129870e+02 7.3683878240726219e-01 2.6527779140375959e-02 2.1609793886281569e-05 2.7795251651717281e-05
4.3749999999999939e-01 -7.3383342362901789e-06 -2.1556606336599060e-01 -3.9246014051077849e-04 4.3152651557619470e-01 3.9595666809474861e-05 3.1441077870912810e-06 8.9941304183513617e-10 -7.7961810661407608e-38 9.9999876632004869e-01 2.8475473631130239e+02 2.7603171473097521e+00 2.7113469125672179e-02 2.0728171816841339e-05 2.9039206465949349e-05
4.9999999999999922e-01 -7.3386643470962451e-06 -2.1555126377259859e-01 -4.0759872500371582e-04 4.3151173973785512e-01 5.4077240878279993e-05 4.2897833469116966e-06 1.0207154849616691e-09 -7.7960914995427852e-38 9.9999855587135156e-01 2.8475473631130251e+02 7.6367103047215439e+00 2.7814056065673040e-02 1.9808289013107521e-05 3.0473982002842860e-05
5.6249999999999900e-01 -7.3393123247685346e-06 -2.1553281554955731e-01 -4.2645503443487488e-04 4.3149331396249380e-01 7.2075903420167997e-05 5.7472433348130107e-06 1.1868000553022471e-09 -7.7960604178558513e-38 9.9999832648325926e-01 2.8475473631129802e+02 1.6093149124584230e+01 2.8639840580450500e-02 1.8896204523725609e-05 3.2064097508393690e-05
6.2499999999999878e-01 -7.3403814434723257e-06 -2.1550988725074149e-01 -4.4987885449071030e-04 4.3147040429655142e-01 9.4387199377633858e-05 7.6179685700938664e-06 1.4170131526560600e-09 -7.7960505065494470e-38 9.9999807086300130e-01 2.8475473631129807e+02 2.8149527207837050e+01 2.9601732428239571e-02 1.8048813556447800e-05 3.3741850296078923e-05
6.8749999999999856e-01 -7.3419860658651636e-06 -2.1548141160442810e-01 -4.7896013041897679e-04 4.3144194012216341e-01 1.2202912508177220e-04 1.0054795489232560e-05 1.7409860654970650e-09 -7.7960462980267811e-38 9.9999777949811697e-01 2.8475473631130052e+02 4.3715407373110267e+01 3.0710594804033080e-02 1.7337669966428120e-05 3.5395503728080423e-05
7.4999999999999833e-01 -7.3442193684546761e-06 -2.1544604005137091e-01 -5.1507187993105432e-04 4.3140656833280411e-01 1.5627800665913381e-04 1.3301601472163950e-05 2.2043773878447081e-09 -7.7960442582279271e-38 9.9999743793539686e-01 2.8475473631129660e+02 6.2777108341725842e+01 3.1976050732495369e-02 1.6856409189384192e-05 3.6855698073323903e-05
8.1249999999999811e-01 -7.3472300123051476e-06 -2.1540212733772129e-01 -5.5987963044177170e-04 4.3136263738256081e-01 1.9865653559644769e-04 1.7777275541447189e-05 2.8772051313279941e-09 -7.7960431824002413e-38 9.9999702261094559e-01 2.8475473631130222e+02 8.5391682276668675e+01 3.3404372845829568e-02 1.6736154821202039e-05 3.7883956803044749e-05
8.7499999999999789e-01 -7.3512987499161176e-06 -2.1534786709875939e-01 -6.1517492185702508e-04 4.3130833184192652e-01 2.5075086806734662e-04 2.4249814127908641e-05 3.8609078972321943e-09 -7.7960425281503058e-38 9.9999649771650345e-01 2.8475473631129591e+02 1.1162769901867240e+02 3.4994022144159330e-02 1.7179828475650709e-05 3.8157799109151708e-05
9.3749999999999767e-01 -7.3566294008233176e-06 -2.1528188311531599e-01 -6.8221338321069504e-04 4.3124226139765720e-01 3.1355422309679751e-04 3.4105256370419393e-05 5.2777949978088227e-09 -7.7960419020152574e-38 9.9999580078620720e-01 2.8475473631130052e+02 1.4146872770325359e+02 3.6726992018567432e-02 1.8540587325621879e-05 3.7265663785981201e-05
9.9999999999999745e-01 -7.3634356402581513e-06 -2.1520471035682989e-01 -7.6012877347491096e-04 4.3116494382020731e-01 3.8583538969926592e-04 4.9340009089282670e-05 7.2036838902275026e-09 -1.3464880739736960e-37 9.9999483317894489e-01 2.8475473631129830e+02 1.7458514572043089e+02 3.8555278933003589e-02 2.1499728526373301e-05 3.4785809046560682e-05
1.0624999999999980e+00 -7.3719413996189910e-06 -2.1512140071887989e-01 -8.4325650150390515e-04 4.3108142572554581e-01 4.6149511058648238e-04 7.0813811046449796e-05 9.5061936402029512e-09 -1.1643440920925381e-37 9.9999345432278219e-01 2.8475473631129518e+02 2.0948794913844480e+02 4.0384727978351867e-02 2.7404122883170122e-05 3.0548515031539897e-05
1.1249999999999989e+00 -7.3826399793466657e-06 -2.1504358805761531e-01 -9.1937881897676075e-04 4.3100338281086709e-01 5.2803305033921469e-04 9.3440301260765859e-05 1.1729714934009541e-08 -1.1451446912136091e-37 9.9999154408668800e-01 2.8475473631130080e+02 2.4100458636557951e+02 4.2069880404764802e-02 3.8589789401365252e-05 2.5064168852428559e-05
1.1875000000000000e+00 -7.3949299541456119e-06 -2.1498702391293731e-01 -9.7288008806548521e-04 4.3094667602484021e-01 5.7035838383372932e-04 1.0472668791304780e-04 1.3312416888258180e-08 -1.1406306840683060e-37 9.9998892030531061e-01 2.8475473631129830e+02 2.6213077387258312e+02 4.3436444029100872e-02 5.7815623290116400e-05 1.9573109944618561e-05
1.2500000000000011e+00 -7.4082794707749023e-06 -2.1496272916923831e-01 -9.9375573473869244e-04 4.3092240938169329e-01 5.7957290862147601e-04 1.0284336616915131e-04 1.3997419211653040e-08 -1.1438805555036880e-37 9.9998425838507898e-01 2.8475473631129898e+02 2.7312451086281197e+02 4.4346233481178152e-02 8.6066487063980388e-05 1.5442965025975890e-05
1.3125000000000020e+00 -7.4204775578994577e-06 -2.1497130861227479e-01 -9.8236802403352317e-04 4.3093113247516041e-01 5.5681399000911459e-04 9.5644342727284237e-05 1.3811427998843320e-08 -1.1399323284684771e-37 9.9997888433749060e-01 2.8475473631130029e+02 2.7765872697679481e+02 4.4766354661329867e-02 1.2107769322324120e-04 1.3377493427693940e-05
1.3750000000000031e+00 -7.4313944035060088e-06 -2.1500508470221771e-01 -9.4685220786010617e-04 4.3096506662821232e-01 5.1045872570805993e-04 8.6855641500317257e-05 1.2908841404290041e-08 -1.1383945358619690e-37 9.9997479707878589e-01 2.8475473631129762e+02 2.7949025664089561e+02 4.4774103693524817e-02 1.5866499320111419e-04 1.3169019797985780e-05
1.4375000000000040e+00 -7.4414757405936544e-06 -2.1505268310640480e-01 -8.9866137848588199e-04 4.3101277943180383e-01 4.5212188499950401e-04 7.7361598887238690e-05 1.1555852844960670e-08 -1.1373953221880550e-37 9.9997296509491995e-01 2.8475473631129847e+02 2.7973306070935502e+02 4.4502581680359317e-02 1.9478272829464121e-04 1.4172641743097420e-05
1.5000000000000040e+00 -7.4511946227954750e-06 -2.1510307624446429e-01 -8.4857568807334739e-04 4.3106323309573508e-01 3.9278449341642743e-04 6.7999963336854227e-05 1.0083984065627589e-08 -1.1358214592872861e-37 9.9997201988384421e-01 2.8475473631130029e+02 2.7373959689750092e+02 4.4085447969437010e-02 2.2664298886713761e-04 1.5844771470682580e-05
1.5625000000000051e+00 -7.4606596586509469e-06 -2.1514850875603650e-01 -8.0393812715239530e-04 4.3110868484149473e-01 3.3979537245577802e-04 6.0572408576774663e-05 8.7705199137099847e-09 -1.1350853779571070e-37 9.9997123637595520e-01 2.8475473631130211e+02 2.5983801914117367e+02 4.3627073674151619e-02 2.5298025916379170e-04 1.7882538365717271e-05
1.6250000000000060e+00 -7.4701496638043350e-06 -2.1518562775537811e-01 -7.6771857590407261e-04 4.3114580129391278e-01 2.9593083454293050e-04 5.6596643510360143e-05 7.7476146300366259e-09 -1.1345038730113620e-37 9.9997051754730959e-01 2.8475473631129978e+02 2.4514631891289449e+02 4.3192839612625329e-02 2.7384865001321381e-04 2.0117544972856888e-05
1.6875000000000071e+00 -7.4803599632003692e-06 -2.1521430310484410e-01 -7.3983700754748241e-04 4.3117446915215268e-01 2.6071205322817617e-04 5.6010778019237388e-05 7.0159689674361234e-09 -1.1335584125479039e-37 9.9996982604667450e-01 2.8475473631129961e+02 2.3303136094982889e+02 4.2813231860225807e-02 2.9007808840994482e-04 2.2433376683028289e-05
1.7500000000000080e+00 -7.4917077444570369e-06 -2.1523572110797429e-01 -7.1909657003562050e-04 4.3119588379158807e-01 2.3259749016524739e-04 5.7994301975312547e-05 6.5270785874785259e-09 -1.1332914466383880e-37 9.9996915309126511e-01 2.8475473631129938e+02 2.2466667050321470e+02 4.2494064794396089e-02 3.0258385582240181e-04 2.4774773915848962e-05
1.8125000000000091e+00 -7.5039181135782679e-06 -2.1525082027194989e-01 -7.0461266601543288e-04 4.3121098667487828e-01 2.1039547507773889e-04 6.1625262241201363e-05 6.2438971215293903e-09 -1.1328399748581869e-37 9.9996849130233412e-01 2.8475473631129768e+02 2.1916111693196959e+02 4.2231583173659062e-02 3.1191105589783232e-04 2.7204430878259561e-05
1.8750000000000100e+00 -7.5166392748875323e-06 -2.1526005697970541e-01 -6.9597214122153067e-04 4.3122023671586002e-01 1.9350287379825339e-04 6.6145424456675914e-05 6.1431595499975321e-09 -1.1327645584498700e-37 9.9996781568739568e-01 2.8475473631129933e+02 2.1401952590775019e+02 4.2021408312749822e-02 3.1807896298563450e-04 2.9832166937366340e-05
1.9375000000000111e+00 -7.5301433873521650e-06 -2.1526355233875771e-01 -6.9308531353445336e-04 4.3122375813328528e-01 1.8173080818871369e-04 7.1159037994474280e-05 6.2146720340828276e-09 -1.1326131680031971e-37 9.9996713331003617e-01 2.8475473631130149e+02 2.0739647658564351e+02 4.1861633768672357e-02 3.2076458530124000e-04 3.2685938663035140e-05
2.0000000000000120e+00 -7.5445127763289216e-06 -2.1526118991751581e-01 -6.9608185229365414e-04 4.3122143359799497e-01 1.7513894781600559e-04 7.6676361972245752e-05 6.4589520337195376e-09 -1.1325853144880270e-37 9.9996643408074815e-01 2.8475473631129711e+02 2.0072634750309101e+02 4.1751290851519303e-02 3.1948652907894001e-04 3.5664217116660482e-05
2.0625000000000120e+00 -7.5596823542850096e-06 -2.1525286473167859e-01 -7.0503866762876538e-04 4.3121315386340442e-01 1.7373800246576389e-04 8.2955369793343266e-05 6.8816822217078849e-09 -1.1325641042673321e-37 9.9996569085301190e-01 2.8475473631129910e+02 1.9521578774575650e+02 4.1686175630137622e-02 3.1385842333283778e-04 3.8577888157043198e-05
2.1250000000000129e+00 -7.5752158773852829e-06 -2.1523890168011750e-01 -7.1955991206347665e-04 4.3119923703874741e-01 1.7706797051624481e-04 9.0061120343261646e-05 7.4813929818629009e-09 -1.1325478837450220e-37 9.9996484371764605e-01 2.8475473631129802e+02 1.9096716427669301e+02 4.1653929097340142e-02 3.0384632742956093e-04 4.1180284307787391e-05
2.1875000000000142e+00 -7.5913603785218654e-06 -2.1522039176928820e-01 -7.3846220819382313e-04 4.3118076748872231e-01 1.8393141934531289e-04 9.7406324072736293e-05 8.2351017189143582e-09 -1.1325450737952951e-37 9.9996308534940270e-01 2.8475473631130029e+02 1.8768302641995271e+02 4.1633905927587853e-02 2.9003272633354839e-04 4.3186301871678732e-05
2.2500000000000151e+00 -7.6086661739153382e-06 -2.1519925967248729e-01 -7.5973914846839778e-04 4.3115966002925160e-01 1.9240318931544110e-04 1.0426912709002150e-04 9.0871337514737341e-09 -1.1325437618520430e-37 9.9990947837905786e-01 2.8475473631129847e+02 1.8509648315458080e+02 4.1605869083801150e-02 2.7367253000270869e-04 4.4327532429465023e-05
2.3125000000000160e+00 -7.6254505555577199e-06 -2.1517802522750359e-01 -7.8082032423983680e-04 4.3113842868426278e-01 2.0004791492724661e-04 1.1093070982102020e-04 9.9407597018636088e-09 -1.7073343848241581e-31 9.9914176514731956e-01 2.8475473631130137e+02 1.8319048693512741e+02 4.1561825527115452e-02 2.5644732717407367e-04 4.4476197429662807e-05
2.3750000000000169e+00 -7.6413919967714280e-06 -2.1515971882988141e-01 -7.9861193858127820e-04 4.3112010794767802e-01 2.0385967900362419e-04 1.1652902118049370e-04 1.0635393918912971e-08 -5.6101726629842995e-32 9.9225450663240677e-01 2.8475473631129859e+02 1.8215887421990200e+02 4.1502629911160362e-02 2.3991675466040509e-04 4.3659386664913117e-05
2.4375000000000182e+00 -7.6557632658778917e-06 -2.1514778105729271e-01 -8.0976353066645199e-04 4.3110815310878098e-01 2.0090514959777669e-04 1.1532408772241960e-04 1.0987892717053990e-08 -4.5813412233060028e-32 9.7893144609399607e-01 2.8475473631129961e+02 1.8213486986998609e+02 4.1422824757543823e-02 2.2504718102204539e-04 4.1921695745519533e-05
2.5000000000000191e+00 -7.6698625543232129e-06 -2.1514333888842430e-01 -8.1355036581980242e-04 4.3110371921724039e-01 1.9125075634403139e-04 1.0554309183560480e-04 1.0986442452205270e-08 -4.3186734853766440e-32 9.7309064868764572e-01 2.8475473631129881e+02 1.8370472019155659e+02 4.1324637260438217e-02 2.1207612237661371e-04 3.9469991105488232e-05
2.5625000000000200e+00 -7.6836874588340596e-06 -2.1514390879038481e-01 -8.1272716203453863e-04 4.3110432569964152e-01 1.7828506109118211e-04 9.1598313941154526e-05 1.0768369864324051e-08 -4.1469045137606969e-32 9.7085607771789528e-01 2.8475473631129751e+02 1.8775504689317850e+02 4.1236918392035013e-02 2.0079972008661280e-04 3.6723890152002463e-05
2.6250000000000200e+00 -7.6966768519753435e-06 -2.1514555720638051e-01 -8.1121843134336613e-04 4.3110601701737838e-01 1.6618554393822189e-04 7.7854520375626342e-05 1.0494356035894491e-08 -3.9418220662659571e-32 9.6932229454986085e-01 2.8475473631130092e+02 1.9266506470114831e+02 4.1201550377490341e-02 1.9091013232168529e-04 3.4077742544292139e-05
2.6875000000000209e+00 -7.7091056108142056e-06 -2.1514494098940320e-01 -8.1220796413096171e-04 4.3110542900266452e-01 1.5801123500183261e-04 6.7254150290837965e-05 1.0294767660778971e-08 -3.5169245141712581e-32 9.6708057951328363e-01 2.8475473631130211e+02 2.0028720726018301e+02 4.1252070756475523e-02 1.8225322827529681e-04 3.1778050149822473e-05
2.7500000000000222e+00 -7.7214485736565922e-06 -2.1514040692632400e-01 -8.1715258290550145e-04 4.3110090329210349e-01 1.5482343286407369e-04 6.0880705950940920e-05 1.0230082257444970e-08 -3.4932408304566438e-32 9.6413877314716412e-01 2.8475473631129819e+02 2.0976365214446579e+02 4.1400568033483923e-02 1.7493803350916471e-04 2.9918015354447691e-05
2.8125000000000231e+00 -7.7340396857447934e-06 -2.1513213129820169e-01 -8.2572389139866571e-04 4.3109262017373468e-01 1.5585789897786361e-04 5.8376880317223107e-05 1.0295075366006950e-08 -3.4664615231822168e-32 9.6086982079055006e-01 2.8475473631130279e+02 2.1839688922684769e+02 4.1636275286583618e-02 1.6926965577577930e-04 2.8436645356725942e-05
2.8750000000000240e+00 -7.7469032394233021e-06 -2.1512152828791939e-01 -8.3642943518406291e-04 4.3108200220426629e-01 1.5923100185904281e-04 5.8515520455561147e-05 1.0448357198612620e-08 -3.3911588310300401e-32 9.5884445933295426e-01 2.8475473631129307e+02 2.2607786283470841e+02 4.1932134777218473e-02 1.6559430703326440e-04 2.7181834865934078e-05
2.9375000000000249e+00 -7.7602826865472952e-06 -2.1511049424125989e-01 -8.4738622615490339e-04 4.3107095283001817e-01 1.6284151997541090e-04 5.9724553281724851e-05 1.0637203796013550e-08 -3.2156548353656442e-32 9.5745026705442804e-01 2.8475473631129859e+02 2.3328628115458559e+02 4.2254545306425841e-02 1.6416666825014531e-04 2.5972587409653320e-05
3.0000000000000262e+00 -7.7730933746836971e-06 -2.1510060251512150e-01 -8.5708042384540525e-04 4.3106104629019992e-01 1.6511555003442010e-04 6.0510446582315773e-05 1.0816891374125230e-08 -1.1243592737179930e-28 9.5617410512444168e-01 2.8475473631130149e+02 2.4022985116314541e+02 4.2572446341276840e-02 1.6500799850773670e-04 2.4676274496516939e-05
3.0625000000000271e+00 -7.7860017058333824e-06 -2.1509276983610109e-01 -8.6465930041716764e-04 4.3105319982653362e-01 1.6526714088121780e-04 6.0252215362538253e-05 1.0955243107468170e-08 -1.0935970993590580e-28 9.5471464012422913e-01 2.8475473631130308e+02 2.4678153289980690e+02 4.2860227122093343e-02 1.6782965051371021e-04 2.3284380220107178e-05
3.1250000000000280e+00 -7.7998548121540639e-06 -2.1508735290150210e-01 -8.6981775108260090e-04 4.3104777349122969e-01 1.6308346591619371e-04 5.9189231126592093e-05 1.1039716700872990e-08 -7.2195410662950039e-22 9.5102261630307572e-01 2.8475473631129671e+02 2.5241001471938119e+02 4.3097090037403328e-02 1.7209038244470461e-04 2.1943752064769689e-05
3.1875000000000280e+00 -7.8134499272359114e-06 -2.1508429252886949e-01 -8.7265946756150104e-04 4.3104471299140162e-01 1.5874763109649661e-04 5.7280376805037463e-05 1.1080093738633240e-08 -7.1450108711124291e-22 9.5062575255436432e-01 2.8475473631130268e+02 2.5621332099018332e+02 4.3267657054831397e-02 1.7707079990798169e-04 2.0902866027682480e-05
3.2500000000000289e+00 -7.8263955710179726e-06 -2.1508312098458671e-01 -8.7369185259469440e-04 4.3104355219284618e-01 1.5285061104030470e-04 5.4671548297687288e-05 1.1100534737844390e-08 -2.9515795015311229e-21 9.4992181903826300e-01 2.8475473631130149e+02 2.5714910411678773e+02 4.3367624598475561e-02 1.8201279209221119e-04 2.0388273458247259e-05
3.3125000000000302e+00 -7.8377980702380177e-06 -2.1508308384320049e-01 -8.7367389870737571e-04 4.3104353277988411e-01 1.4620036859593679e-04 5.1728790439725348e-05 1.1123438114944360e-08 -7.4065451402273770e-22 9.4860590518810872e-01 2.8475473631130001e+02 2.5506178591892021e+02 4.3405809051980243e-02 1.8622814092088930e-04 2.0479522359703210e-05
3.3750000000000311e+00 -7.8489106161648181e-06 -2.1508355535065979e-01 -8.7319245130047850e-04 4.3104402281709009e-01 1.3944224403457460e-04 4.8615274291596043e-05 1.1155377086249079e-08 -7.3987454809498198e-22 9.4787423318852138e-01 2.8475473631130097e+02 2.5102251965951169e+02 4.3398120150910921e-02 1.8924802770643441e-04 2.1052811042263640e-05
3.4375000000000320e+00 -7.8596487231272734e-06 -2.1508420103322001e-01 -8.7256300832619978e-04 4.3104468421484737e-01 1.3293768736146789e-04 4.5371139654630792e-05 1.1193018768557630e-08 -5.7440594351072135e-22 9.4527071704771803e-01 2.8475473631129711e+02 2.4658344365499190e+02 4.3361048733850181e-02 1.9088265232206729e-04 2.1884129226334992e-05
3.5000000000000329e+00 -7.8700038552314324e-06 -2.1508468584944351e-01 -8.7212868240465959e-04 4.3104518083571070e-01 1.2703406973580241e-04 4.2203243577610232e-05 1.1241698163560400e-08 -5.6038705254105245e-22 9.3376675857723435e-01 2.8475473631130649e+02 2.4266288856264910e+02 4.3310743687448153e-02 1.9119026361373091e-04 2.2781353400043449e-05
3.5625000000000342e+00 -7.8796534605983901e-06 -2.1508470252303169e-01 -8.7216906940605133e-04 4.3104520510129729e-01 1.2198487310987470e-04 3.9463737491506129e-05 1.1306672884007651e-08 -5.5564065175741086e-22 9.1453905971261984e-01 2.8475473631130347e+02 2.3969180379360660e+02 4.3260657610999391e-02 1.9039274361731500e-04 2.3630304614138739e-05
3.6250000000000351e+00 -7.8884227985352855e-06 -2.1508435435458129e-01 -8.7253725131233525e-04 4.3104486281832621e-01 1.1759558068054200e-04 3.7209504146995413e-05 1.1371256260858960e-08 -5.5004269402271994e-22 9.0062338294430722e-01 2.8475473631129609e+02 2.3778768994400340e+02 4.3217651293900122e-02 1.8878523611817619e-04 2.4363912716992500e-05
3.6875000000000360e+00 -7.8962883905407811e-06 -2.1508407324078449e-01 -8.7280120190508779e-04 4.3104459053393529e-01 1.1336833821745470e-04 3.5253200529318332e-05 1.1406572500852249e-08 -5.4976941158444935e-22 8.9030354289130875e-01 2.8475473631129933e+02 2.3686905466385400e+02 4.3182746894784609e-02 1.8665577972364389e-04 2.4944771872976482e-05
3.7500000000000360e+00 -7.9033544887665001e-06 -2.1508409555522159e-01 -8.7276516431094469e-04 4.3104462557318368e-01 1.0905721258791440e-04 3.3352939634055021e-05 1.1400285979475910e-08 -5.4971663288701758e-22 8.8260774428865518e-01 2.8475473631129881e+02 2.3681082004914060e+02 4.3156299423321533e-02 1.8424562134962191e-04 2.5373044567266509e-05
3.8125000000000369e+00 -7.9095199434980446e-06 -2.1508423574651320e-01 -8.7264480423898531e-04 4.3104477920547102e-01 1.0486878581683230e-04 3.1334377849001533e-05 1.1363696889846190e-08 -5.4961376233529424e-22 8.7808596013074780e-01 2.8475473631129580e+02 2.3746938543933550e+02 4.3140867312755737e-02 1.8175641968128971e-04 2.5687828563813869e-05
3.8750000000000382e+00 -7.9149265970192421e-06 -2.1508417656921230e-01 -8.7274900245263773e-04 4.3104473110977481e-01 1.0115009906954160e-04 2.9226059542814660e-05 1.1313564641099610e-08 -5.4953383271989782e-22 8.7581866661640007e-01 2.8475473631129682e+02 2.3861579018186029e+02 4.3138999880369518e-02 1.7937321545062360e-04 2.5939716471562431e-05
3.9375000000000391e+00 -7.9197224400757559e-06 -2.1508371843725371e-01 -8.7325613817254523e-04 4.3104428063491912e-01 9.8095542665093947e-05 2.7261310590833379e-05 1.1266319567711871e-08 -5.4950348517336636e-22 8.7465390484219063e-01 2.8475473631129762e+02 2.3997708273624511e+02 4.3150814136372957e-02 1.7726794884059981e-04 2.6173696712817069e-05
4.0000000000000400e+00 -7.9244156208189405e-06 -2.1508285676285790e-01 -8.7415615639024012e-04 4.3104342391849498e-01 9.5674019912068338e-05 2.5635703517999920e-05 1.1232664664024090e-08 -5.4950198888303181e-22 8.7394238447928296e-01 2.8475473631130183e+02 2.4130940374579691e+02 4.3173709340915682e-02 1.7557360564954630e-04 2.6419388830370471e-05
4.0625000000000364e+00 -7.9293488044319623e-06 -2.1508174104098859e-01 -8.7528554653527825e-04 4.3104231185165781e-01 9.3665696843928594e-05 2.4410977278733241e-05 1.1217434660742170e-08 -5.4950167723782069e-22 8.6878526151696134e-01 2.8475473631129807e+02 2.4240420331506431e+02 4.3202511600914151e-02 1.7437086591627369e-04 2.6696579831062409e-05
4.1250000000000329e+00 -7.9345740667150093e-06 -2.1508065914225749e-01 -8.7634923665020042e-04 4.3104123336393318e-01 9.1737999473140230e-05 2.3550109687754640e-05 1.1218549441943190e-08 -5.4950138849896958e-22 8.6282780665954129e-01 2.8475473631130410e+02 2.4307045948134791e+02 4.3229851722386740e-02 1.7368448287581709e-04 2.7020798645533952e-05
4.1875000000000293e+00 -7.9396954985613507e-06 -2.1507993975692011e-01 -8.7701699229314771e-04 4.3104051757762329e-01 8.9523350580365387e-05 2.2945651599968289e-05 1.1228758020188291e-08 -5.4950120257247810e-22 8.5698475531565954e-01 2.8475473631129978e+02 2.4313953982783249e+02 4.3248072378115468e-02 1.7347670392226639e-04 2.7404603336924031e-05
4.2500000000000258e+00 -7.9447129518637606e-06 -2.1507988906719369e-01 -8.7699231708515430e-04 4.3104047149693359e-01 8.6703771747819987e-05 2.2409260589964892e-05 1.1237595763833240e-08 -5.4950106548677726e-22 8.4988859936251626e-01 2.8475473631130552e+02 2.4264274497919101e+02 4.3250564748784241e-02 1.7365003849414550e-04 2.7858675917861249e-05
4.3125000000000222e+00 -7.9493620825379463e-06 -2.1508069930775209e-01 -8.7609818392731409e-04 4.3104128747078779e-01 8.3096515280166251e-05 2.1719883017939448e-05 1.1235787897592870e-08 -5.4950096799301620e-22 8.4238364022859447e-01 2.8475473631130387e+02 2.4177723335774860e+02 4.3233396092503193e-02 1.7407541367855150e-04 2.8389992863763351e-05
4.3750000000000187e+00 -7.9535721767274203e-06 -2.1508240822013619e-01 -8.7431193494174144e-04 4.3104300297181408e-01 7.8703839958507217e-05 2.0751654330927632e-05 1.1217298872537450e-08 -5.4950086194038051e-22 8.3404069835337658e-01 2.8475473631130052e+02 2.4063722921222299e+02 4.3195822199619767e-02 1.7460548298198390e-04 2.9002305700882141e-05
4.4375000000000151e+00 -7.9573440348575788e-06 -2.1508488784925309e-01 -8.7177667385300670e-04 4.3104548986369617e-01 7.3695389979252929e-05 1.9518254428325710e-05 1.1181473606764850e-08 -5.4950072244497879e-22 8.3206053561208182e-01 2.8475473631130092e+02 2.3930850998652249e+02 4.3140131443504329e-02 1.7509323887861421e-04 2.9697622002365680e-05
4.5000000000000124e+00 -7.9606396402951083e-06 -2.1508788529137221e-01 -8.6875483085029049e-04 4.3104849497675618e-01 6.8352190185423181e-05 1.8140714781241929e-05 1.1132901531242471e-08 -5.4950054592200400e-22 8.3046360181082413e-01 2.8475473631129830e+02 2.3788367435125559e+02 4.3070529404995513e-02 1.7541258540922970e-04 3.0479743967820821e-05
4.5625000000000080e+00 -7.9634961303592277e-06 -2.1509107294436969e-01 -8.6557719969703069e-04 4.3105169026709450e-01 6.3003548736173626e-05 1.6796554975552140e-05 1.1079727117191380e-08 -5.4950031404665804e-22 8.2926791865388760e-01 2.8475473631130359e+02 2.3632846298200519e+02 4.2992210875019157e-02 1.7546050186192011e-04 3.1351134007725488e-05
4.6250000000000044e+00 -7.9660031370294813e-06 -2.1509411061156930e-01 -8.6258094399311236e-04 4.3105473498253077e-01 5.7968146147802747e-05 1.5658840174880549e-05 1.1031414788871260e-08 -5.4949993299459739e-22 8.2831416533850943e-01 2.8475473631130188e+02 2.3463389979174781e+02 4.2910408448655783e-02 1.7515864033841130e-04 3.2312541586550602e-05
4.6875000000000009e+00 -7.9682833147696301e-06 -2.1509670612618659e-01 -8.6005133966846775e-04 4.3105733632881299e-01 5.3507757257771809e-05 1.4844100528166980e-05 1.0996552529213100e-08 -5.4949913435570343e-22 8.2793343226362559e-01 2.8475473631130251e+02 2.3294361096063790e+02 4.2829435204398768e-02 1.7445102061712861e-04 3.3364545568842071e-05
4.7499999999999973e+00 -7.9702995494350866e-06 -2.1509863763737139e-01 -8.5820059746809663e-04 4.3105927190201387e-01 4.9797208042524327e-05 1.4386933201149830e-05 1.0981801935311270e-08 -5.4949759014549108e-22 8.2770442269925182e-01 2.8475473631130131e+02 2.3143874108384870e+02 4.2752484637105299e-02 1.7330313568051530e-04 3.4505584398134447e-05
4.8124999999999938e+00 -7.9723195353690380e-06 -2.1509978248395931e-01 -8.5714015965505583e-04 4.3106041882486762e-01 4.6910907467910383e-05 1.4253275308911230e-05 1.0990505642127210e-08 -5.4949533402636272e-22 8.2758428975228371e-01 2.8475473631130160e+02 2.3019664935020779e+02 4.2681283272559448e-02 1.7170240685054531e-04 3.5731508523389292e-05
4.8749999999999902e+00 -7.9741443067443057e-06 -2.1510012593595490e-01 -8.5687481684123038e-04 4.3106076244894892e-01 4.4823538244591883e-05 1.4362770719144740e-05 1.1022296496698050e-08 -5.4949123961694160e-22 8.2752829506412640e-01 2.8475473631130029e+02 2.2919232572455579e+02 4.2616131560122138e-02 1.6965537721927090e-04 3.7033096722634767e-05
4.9374999999999867e+00 -7.9759104796137581e-06 -2.1509975018356761e-01 -8.5731370749898893e-04 4.3106038526843660e-01 4.3425282684393470e-05 1.4610478830122831e-05 1.1073196366398220e-08 -5.4948427969453376e-22 8.2748822724502002e-01 2.8475473631130347e+02 2.2834608010351911e+02 4.2556157994245239e-02 1.6718478818844560e-04 3.8394282130729381e-05
4.9999999999999831e+00 -7.9775593411561949e-06 -2.1509881082169571e-01 -8.5829642314901185e-04 4.3105944324658457e-01 4.2546998697155013e-05 1.4888029009962671e-05 1.1136647782384290e-08 -5.4948074167631291e-22 8.2741382533594010e-01 2.8475473631129921e+02 2.2754707637652700e+02 4.2499725857554217e-02 1.6432599407201331e-04 3.9794023955962748e-05
5.0624999999999796e+00 -7.9792128424465358e-06 -2.1509750296677460e-01 -8.5962627317079832e-04 4.3105813191726328e-01 4.1993951141404003e-05 1.5105117513780061e-05 1.1204962623270801e-08 -5.4947920102030102e-22 8.2725212830338468e-01 2.8475473631129961e+02 2.2666020110198130e+02 4.2444831363814682e-02 1.6112612120423360e-04 4.1208841668874783e-05
5.1249999999999760e+00 -7.9807357196844172e-06 -2.1509602230132269e-01 -8.6111041172936588e-04 4.3105664736832799e-01 4.1584687471140819e-05 1.5206417820852660e-05 1.1271077196875991e-08 -5.4947633695978473e-22 8.2695323950236710e-01 2.8475473631130018e+02 2.2563783849285051e+02 4.2389631132599602e-02 1.5764106922359520e-04 4.2617197448241678e-05
5.1874999999999716e+00 -7.9821679660061321e-06 -2.1509452625964001e-01 -8.6259703792880592e-04 4.3105514739367512e-01 4.1180823817571779e-05 1.5172883741233140e-05 1.1330187770719500e-08 -5.4946441440836663e-22 8.2648336445204018e-01 2.8475473631130171e+02 2.2459665308396589e+02 4.2332801572038239e-02 1.5393297508831330e-04 4.4002958152976302e-05
5.2499999999999689e+00 -7.9835942300295671e-06 -2.1509311872216191e-01 -8.6398780858820679e-04 4.3105373608517850e-01 4.0697855770449208e-05 1.5013954479160101e-05 1.1380204659129240e-08 -5.4941493720470100e-22 8.2622543120912750e-01 2.8475473631129609e+02 2.2365580889229781e+02 4.2273619988556589e-02 1.5006580753384471e-04 4.5356610735443098e-05
5.3124999999999654e+00 -7.9849810633319440e-06 -2.1509185836388711e-01 -8.6522728625777008e-04 4.3105247217395048e-01 4.0093789457700679e-05 1.4753340610237159e-05 1.1421006260925400e-08 -5.4938413178663364e-22 8.2586501590362060e-01 2.8475473631129847e+02 2.2281203124098229e+02 4.2211835774214182e-02 1.4610264895292130e-04 4.6673014788635789e-05
5.3749999999999618e+00 -7.9863220891191505e-06 -2.1509077777665109e-01 -8.6628505691883993e-04 4.3105138823382722e-01 3.9346555166948382e-05 1.4415546528175990e-05 1.1453319737270141e-08 -5.4926712956841436e-22 8.2562491876391320e-01 2.8475473631129671e+02 2.2197644196494420e+02 4.2147464127374898e-02 1.4210244677023871e-04 4.7949564579509091e-05
5.4374999999999583e+00 -7.9876797249951819e-06 -2.1508990198061639e-01 -8.6713546153362577e-04 4.3105050931101219e-01 3.8437791330216291e-05 1.4018821275471101e-05 1.1477816401430370e-08 -5.4907499444454425e-22 8.2556072821767401e-01 2.8475473631129660e+02 2.2108766616645110e+02 4.2080501881041663e-02 1.3811913635488371e-04 4.9184532697792333e-05
5.4999999999999547e+00 -7.9889965477562881e-06 -2.1508925924143490e-01 -8.6775076658563452e-04 4.3104986374398713e-01 3.7348430090062823e-05 1.3574493418224491e-05 1.1494798449975700e-08 -5.4890903952144113e-22 8.2562270135550631e-01 2.8475473631130001e+02 2.2011699723200769e+02 4.2010883291221622e-02 1.3420026993758681e-04 5.0376955699804783e-05
5.5624999999999512e+00 -7.9904819485855168e-06 -2.1508886973093050e-01 -8.6811178138257190e-04 4.3104947182339021e-01 3.6063298520931319e-05 1.3087029328172520e-05 1.1504790603343690e-08 -5.4856978097140871e-22 8.2576998272537505e-01 2.8475473631130069e+02 2.1905871610235619e+02 4.1938580947917338e-02 1.3038736953335881e-04 5.1527391131804872e-05
5.6249999999999476e+00 -7.9922062545493732e-06 -2.1508874162053190e-01 -8.6821203137186261e-04 4.3104934181031940e-01 3.4578440455600547e-05 1.2553959753356939e-05 1.1508600259341170e-08 -5.4813634593327372e-22 8.2589592799212996e-01 2.8475473631129938e+02 2.1792198786999981e+02 4.1863733040721489e-02 1.2671582453639639e-04 5.2637849879150607e-05
5.6874999999999440e+00 -7.9941710121161027e-06 -2.1508887056745801e-01 -8.6805733302979817e-04 4.3104946945154549e-01 3.2906686676477513e-05 1.1967853288126079e-05 1.1507331944130560e-08 -5.4796543608584384e-22 8.2597033586059698e-01 2.8475473631129421e+02 2.1672005887698009e+02 4.1786551606242839e-02 1.2321508682898189e-04 5.3713755958663112e-05
5.7499999999999396e+00 -7.9962610272634291e-06 -2.1508923329142490e-01 -8.6767338844638065e-04 4.3104983143929038e-01 3.1080339087653749e-05 1.1326391193594319e-05 1.1502427917189339e-08 -5.4784649667939168e-22 8.2601770036646716e-01 2.8475473631129972e+02 2.1547529760702150e+02 4.1707600650951387e-02 1.1990922866217480e-04 5.4760850533082113e-05
5.8124999999999369e+00 -7.9983645706384100e-06 -2.1508978517351510e-01 -8.6710588820625482e-04 4.3105038313192490e-01 2.9149833236314410e-05 1.0640573790469790e-05 1.1495576959921059e-08 -5.4761457480188059e-22 8.2605042066385703e-01 2.8475473631130052e+02 2.1419697388428719e+02 4.1627834683595960e-02 1.1681786002534180e-04 5.5784335305321797e-05
5.8749999999999334e+00 -8.0003635442157744e-06 -2.1509047060856931e-01 -8.6641173959708560e-04 4.3105106883246153e-01 2.7177609864163491e-05 9.9340705186242229e-06 1.1488459286076470e-08 -5.4748221178760431e-22 8.2606275508262128e-01 2.8475473631130069e+02 2.1289581477283210e+02 4.1548481805019397e-02 1.1395695127435560e-04 5.6787444695356660e-05
5.9374999999999298e+00 -8.0021674585927424e-06 -2.1509122269184289e-01 -8.6565821787589424e-04 4.3105182152318933e-01 2.5229996645860020e-05 9.2371232805424973e-06 1.1482663828203070e-08 -5.4743539209756047e-22 8.2605466803774241e-01 2.8475473631129728e+02 2.1158320426219461e+02 4.1471047718032200e-02 1.1133674196436260e-04 5.7770146836295473e-05
5.9999999999999263e+00 -8.0039407295470304e-06 -2.1509197714853800e-01 -8.6490851877926885e-04 4.3105257682303838e-01 2.3368293512831089e-05 8.5796226460124558e-06 1.1479394986926940e-08 -5.4741562267746957e-22 8.2604586725854245e-01 2.8475473631129802e+02 2.1028938190312061e+02 4.1397074873239077e-02 1.0896558030055811e-04 5.8727799087724452e-05
6.0624999999999227e+00 -8.0055529038349466e-06 -2.1509267758165290e-01 -8.6421769744109600e-04 4.3105327818440131e-01 2.1640928749472249e-05 7.9851957447293437e-06 1.1479426246493010e-08 -5.4740110706614768e-22 8.2605989985360317e-01 2.8475473631129722e+02 2.0904734955602069e+02 4.1328043145007341e-02 1.0684744000929770e-04 5.9652053399762799e-05
6.1249999999999192e+00 -8.0070816888480854e-06 -2.1509328522222421e-01 -8.6362245189830489e-04 4.3105388669423828e-01 2.0077759125610840e-05 7.4646905710141697e-06 1.1482859353629410e-08 -5.4739442171643666e-22 8.2607056174848847e-01 2.8475473631129938e+02 2.0788940811899809e+02 4.1265199557435073e-02 1.0498585522005340e-04 6.0530156645749233e-05
6.1874999999999156e+00 -8.0085124195246962e-06 -2.1509378074184959e-01 -8.6313982951978280e-04 4.3105438290982429e-01 1.8687668911183089e-05 7.0167403405309671e-06 1.1489179506300289e-08 -5.4738849895715206e-22 8.2609134876154000e-01 2.8475473631130069e+02 2.0683655777235111e+02 4.1209459670930940e-02 1.0338052974209230e-04 6.1347672986352946e-05
6.2499999999999121e+00 -8.0099035591933633e-06 -2.1509416448096569e-01 -8.6276756530053378e-04 4.3105476712684321e-01 1.7460422947957709e-05 6.6303136761298391e-06 1.1497248446767960e-08 -5.4738593064601699e-22 8.2613183723319450e-01 2.8475473631129938e+02 2.0591500589170471e+02 4.1161403099152470e-02 1.0202944504193300e-04 6.2088504572962208e-05
6.3124999999999094e+00 -8.0112447664705383e-06 -2.1509445360964169e-01 -8.6248740555404369e-04 4.3105505650624248e-01 1.6371583302175180e-05 6.2891550363955888e-06 1.1505537869915749e-08 -5.4738577449370450e-22 8.2617029788241991e-01 2.8475473631129643e+02 2.0514943877995361e+02 4.1121279381984850e-02 1.0092917963906160e-04 6.2737033966772435e-05
6.3749999999999050e+00 -8.0125216719001346e-06 -2.1509467429634230e-01 -8.6227245986823624e-04 4.3105527725708459e-01 1.5390199255026619e-05 5.9755889728492016e-06 1.1512367637293121e-08 -5.4738567312478261e-22 8.2622919052600985e-01 2.8475473631130012e+02 2.0455715686793431e+02 4.1089062660060099e-02 1.0007320841093040e-04 6.3280052406562899e-05
6.4374999999999014e+00 -8.0137257551090042e-06 -2.1509485276534629e-01 -8.6209731033203073e-04 4.3105545564802528e-01 1.4487935843618789e-05 5.6757806110177784e-06 1.1516320885393180e-08 -5.4738557372545633e-22 8.2629774493419716e-01 2.8475473631130131e+02 2.0414871370932519e+02 4.1064575748266663e-02 9.9452691517946091e-05 6.3707666692282115e-05
6.4999999999998979e+00 -8.0148662565652891e-06 -2.1509500692320191e-01 -8.6194518802416365e-04 4.3105560963104073e-01 1.3646640733264579e-05 5.3827661240840179e-06 1.1516533216379410e-08 -5.4738547420062374e-22 8.2636920896380250e-01 2.8475473631129933e+02 2.0392585007174691e+02 4.1047586432779233e-02 9.9055597011858386e-05 6.4014231803469473e-05
6.5624999999998943e+00 -8.0159381700761821e-06 -2.1509513945485559e-01 -8.6181511663820424e-04 4.3105574190621748e-01 1.2862532670597540e-05 5.0976254109300902e-06 1.1512964285656139e-08 -5.4738537515108481e-22 8.2645740190356609e-01 2.8475473631130598e+02 2.0388286114106549e+02 4.1037916321953458e-02 9.8868279267535125e-05 6.4198884909467233e-05
6.6249999999998908e+00 -8.0169410910689251e-06 -2.1509523950591150e-01 -8.6171910743689699e-04 4.3105584161682381e-01 1.2145820516408781e-05 4.8282374732570403e-06 1.1506344367214039e-08 -5.4738527733690975e-22 8.2655997653449986e-01 2.8475473631130069e+02 2.0401094285607181e+02 4.1035377294838117e-02 9.8874769403869435e-05 6.4265715515242198e-05
6.6874999999998872e+00 -8.0178877427336886e-06 -2.1509528516402060e-01 -8.6167985389455247e-04 4.3105588682596219e-01 1.1516351359169600e-05 4.5862338331163921e-06 1.1498013556478530e-08 -5.4738518099853173e-22 8.2667447988366560e-01 2.8475473631130200e+02 2.0429712498085971e+02 4.1039821451619343e-02 9.9058424173058995e-05 6.4221689266247994e-05
6.7499999999998836e+00 -8.0187878965106011e-06 -2.1509524949738459e-01 -8.6172439771331879e-04 4.3105585057700158e-01 1.0997000086714950e-05 4.3833153080871852e-06 1.1489563059446109e-08 -5.4738508630464220e-22 8.2680071379521491e-01 2.8475473631130222e+02 2.0472987513061199e+02 4.1051083311750648e-02 9.9401679784043312e-05 6.4076241310010928e-05
6.8124999999998801e+00 -8.0196352789871836e-06 -2.1509510698887180e-01 -8.6187777421063662e-04 4.3105570733738541e-01 1.0607531740242270e-05 4.2284203979589898e-06 1.1482507763067730e-08 -5.4738499271466082e-22 8.2694195863595987e-01 2.8475473631129762e+02 2.0529811073929781e+02 4.1068964241174573e-02 9.9888074434310322e-05 6.3839292183987315e-05
6.8749999999998774e+00 -8.0205118460946929e-06 -2.1509483948137609e-01 -8.6215714212710783e-04 4.3105543893792042e-01 1.0359766053098370e-05 4.1252551269337176e-06 1.1477991513149450e-08 -5.4738490485849657e-22 8.2708803600430381e-01 2.8475473631129938e+02 2.0599063116745040e+02 4.1093151581926328e-02 1.0050185593436430e-04 6.3520593020153940e-05
6.9374999999998730e+00 -8.0213469140479136e-06 -2.1509443799818659e-01 -8.6257055087030369e-04 4.3105503640105292e-01 1.0255474005785290e-05 4.0718836542225394e-06 1.1476673027703639e-08 -5.4738482039353355e-22 8.2722270068014936e-01 2.8475473631130478e+02 2.0679767238447289e+02 4.1123271126329720e-02 1.0122913024914340e-04 6.3129377877942165e-05
6.9999999999998694e+00 -8.0221228233652331e-06 -2.1509390454410571e-01 -8.6311495713224272e-04 4.3105450175662879e-01 1.0286353390423320e-05 4.0611977069843964e-06 1.1478693105158870e-08 -5.4738473756521998e-22 8.2734136736823527e-01 2.8475473631130382e+02 2.0770721777776549e+02 4.1158836763373743e-02 1.0205855661204821e-04 6.2673707693170993e-05
7.0624999999998659e+00 -8.0229199360315505e-06 -2.1509325080555591e-01 -8.6377775806624902e-04 4.3105384673194652e-01 1.0435657261683139e-05 4.0825840092122720e-06 1.1483793819232499e-08 -5.4738465567111050e-22 8.2742610265975913e-01 2.8475473631130347e+02 2.0869854888143519e+02 4.1199259070744058e-02 1.0298069386424301e-04 6.2160877230260438e-05
7.1249999999998623e+00 -8.0236885242163240e-06 -2.1509249575098841e-01 -8.6453967519946947e-04 4.3105309035267642e-01 1.0680799021078041e-05 4.1240427794680070e-06 1.1491485693193961e-08 -5.4738458544659086e-22 8.2746742352237823e-01 2.8475473631130330e+02 2.0974545192596531e+02 4.1243905536806347e-02 1.0398869988712430e-04 6.1597138459652475e-05
7.1874999999998588e+00 -8.0243990432509198e-06 -2.1509166260227139e-01 -8.6537700261133841e-04 4.3105225589737589e-01 1.0996077199053020e-05 4.1738590839701279e-06 1.1501168558635941e-08 -5.4740271654667540e-22 8.2747811704535734e-01 2.8475473631130433e+02 2.1082670117270689e+02 4.1292112333264297e-02 1.0507772766529650e-04 6.0987984131841189e-05
7.2499999999998552e+00 -8.0251000164397038e-06 -2.1509077809534660e-01 -8.6626314514311035e-04 4.3105137015875777e-01 1.1355407267659430e-05 4.2219194360694567e-06 1.1512209463554391e-08 -5.4740258584033134e-22 8.2746047200813688e-01 2.8475473631130211e+02 2.1192120717962410e+02 4.1343168013363907e-02 1.0624471273280490e-04 6.0338991783843288e-05
7.3124999999998517e+00 -8.0257966223415382e-06 -2.1508986700717431e-01 -8.6717355920609728e-04 4.3105045797636943e-01 1.1734323381178099e-05 4.2601428215638329e-06 1.1524032257469040e-08 -5.4740248311641251e-22 8.2744075831407837e-01 2.8475473631130762e+02 2.1300794153964489e+02 4.1396416443619292e-02 1.0748714788911370e-04 5.9655228694250437e-05
7.3749999999998481e+00 -8.0264298628435771e-06 -2.1508895286555479e-01 -8.6808503457091448e-04 4.3104954292003361e-01 1.2111369324490910e-05 4.2830398232149266e-06 1.1536127997864011e-08 -5.4740240357570959e-22 8.2742512327516216e-01 2.8475473631130228e+02 2.1406968230013169e+02 4.1451253790896467e-02 1.0880330570885940e-04 5.8940997579820482e-05
7.4374999999998446e+00 -8.0270671682069413e-06 -2.1508805581019341e-01 -8.6897785659849152e-04 4.3104864515419639e-01 1.2468812519878480e-05 4.2875863248618791e-06 1.1548059718127629e-08 -5.4740231742638100e-22 8.2743457264914477e-01 2.8475473631130399e+02 2.1509498905299890e+02 4.1507137293766420e-02 1.1019140215204170e-04 5.8200888287620189e-05
7.4999999999998410e+00 -8.0276573481954411e-06 -2.1508719204418991e-01 -8.6983614409230376e-04 4.3104778087784518e-01 1.2792950796728021e-05 4.2729870314900904e-06 1.1559468826198531e-08 -5.4740221739741566e-22 8.2746177231562068e-01 2.8475473631131001e+02 2.1607975276484439e+02 4.1563629741505521e-02 1.1164943465844850e-04 5.7438538374731421e-05
7.5624999999998366e+00 -8.0282268400858540e-06 -2.1508637448390999e-01 -8.7064732519655480e-04 4.3104696300025969e-01 1.3073774839103461e-05 4.2404241703104133e-06 1.1570044484779489e-08 -5.4740018776815224e-22 8.2751818314491543e-01 2.8475473631130768e+02 2.1702903392748621e+02 4.1620371460478603e-02 1.1317516409861930e-04 5.6657980660774587e-05
7.6249999999998339e+00 -8.0287654013300153e-06 -2.1508561203962029e-01 -8.7140301241736236e-04 4.3104620042787478e-01 1.3304558176803110e-05 4.1926338651527918e-06 1.1579545851685700e-08 -5.4739067829346715e-22 8.2759584450029422e-01 2.8475473631130279e+02 2.1795212276287111e+02 4.1677108550168228e-02 1.1476601669203440e-04 5.5862509664202709e-05
7.6874999999998304e+00 -8.0292806818229976e-06 -2.1508491068273641e-01 -8.7209733369169684e-04 4.3104549912686102e-01 1.3481190415096759e-05 4.1332084616556863e-06 1.1587782490396150e-08 -5.4737796215689486e-22 8.2768712631311958e-01 2.8475473631130518e+02 2.1885789725981559e+02 4.1733646142891691e-02 1.1641902254253310e-04 5.5055436126483879e-05
7.7499999999998268e+00 -8.0297873112893803e-06 -2.1508427340244871e-01 -8.7272756897661897e-04 4.3104486207627768e-01 1.3601815390459021e-05 4.0661917782968416e-06 1.1594628844685501e-08 -5.4736774095690982e-22 8.2779353503213260e-01 2.8475473631130632e+02 2.1975083867852089e+02 4.1789858633414598e-02 1.1813038987448730e-04 5.4239645055798022e-05
7.8124999999998233e+00 -8.0302768822677029e-06 -2.1508370107001770e-01 -8.7329324296440362e-04 4.3104429014190399e-01 1.3666700595995261e-05 3.9956070873246977e-06 1.1600019280065150e-08 -5.4725721578650442e-22 8.2791443459366154e-01 2.8475473631130461e+02 2.2062737694449871e+02 4.1845666390835277e-02 1.1989592521942290e-04 5.3417463300031173e-05
7.8749999999998197e+00 -8.0307677992074113e-06 -2.1508319118119079e-01 -8.7379705710916369e-04 4.3104378080355332e-01 1.3678252759898950e-05 3.9252506062425133e-06 1.1603987928203029e-08 -5.4604995665503802e-22 8.2804354158039306e-01 2.8475473631130598e+02 2.2148202686510439e+02 4.1901034277199732e-02 1.2171059354136369e-04 5.2590857196575463e-05
7.9374999999998161e+00 -8.0312673856020476e-06 -2.1508273882321780e-01 -8.7424409207638497e-04 4.3104332912725418e-01 1.3641079905785080e-05 3.8585544534515834e-06 1.1606659022778249e-08 -5.4370676400724951e-22 8.2817517540407315e-01 2.8475473631130677e+02 2.2230976795145941e+02 4.1955957818325507e-02 1.2356852562088051e-04 5.1760845458079447e-05
7.9999999999998126e+00 -8.0317526202694289e-06 -2.1508233680474539e-01 -8.7464179189491054e-04 4.3104292788953652e-01 1.3561861329565100e-05 3.7985385321050759e-06 1.1608229032094610e-08 -5.3629000526325233e-22 8.2831158717816644e-01 2.8475473631130421e+02 2.2310744016199729e+02 4.2010440843194177e-02 1.2546276369621679e-04 5.0928642981766393e-05
8.0624999999998099e+00 -8.0322267458382618e-06 -2.1508197577385041e-01 -8.7499960212912087e-04 4.3104256769627602e-01 1.3448975805155191e-05 3.7476374242858882e-06 1.1608962350240660e-08 -5.2528207002334418e-22 8.2845733562968493e-01 2.8475473631130092e+02 2.2387397562166981e+02 4.2064493814119287e-02 1.2738525303984219e-04 5.0095147366335180e-05
8.1249999999998064e+00 -8.0326807787833849e-06 -2.1508164500793189e-01 -8.7532828748887687e-04 4.3104223778129641e-01 1.3311843753653790e-05 3.7075753893539571e-06 1.1609152701924709e-08 -5.1210152045462441e-22 8.2860529934321736e-01 2.8475473631130541e+02 2.2461297203152171e+02 4.2118143585970103e-02 1.2932714396605440e-04 4.9260222508830547e-05
8.1874999999998028e+00 -8.0331296173810568e-06 -2.1508133368091051e-01 -8.7563859289958477e-04 4.3104192727031859e-01 1.3160072765296270e-05 3.6790662694282001e-06 1.1609104553295540e-08 -4.9713173819024518e-22 8.2875014168188521e-01 2.8475473631130069e+02 2.2533464220556209e+02 4.2171369927470108e-02 1.3127869658848831e-04 4.8424728306692938e-05
8.2499999999997993e+00 -8.0335732210662852e-06 -2.1508103152568139e-01 -8.7594060984890539e-04 4.3104162585167111e-01 1.3002616555046350e-05 3.6617192085189989e-06 1.1609079410794209e-08 -4.8214310114109758e-22 8.2889203310919068e-01 2.8475473631130490e+02 2.2605621345831230e+02 4.2224134487167518e-02 1.3322945477562469e-04 4.7589331937166889e-05
8.3124999999997957e+00 -8.0340097786222001e-06 -2.1508072917578031e-01 -8.7624354834881738e-04 4.3104132412492019e-01 1.2847120395327140e-05 3.6540791315111591e-06 1.1609296979326451e-08 -4.8211673183104504e-22 8.2902991817260852e-01 2.8475473631130052e+02 2.2679211872418310e+02 4.2276405053078940e-02 1.3516894735071650e-04 4.6753536867583400e-05
8.3749999999997922e+00 -8.0344269926764119e-06 -2.1508041990528029e-01 -8.7655379857856316e-04 4.3104101533776001e-01 1.2699456686856349e-05 3.6538125905200031e-06 1.1609903898440690e-08 -4.8210805658681967e-22 8.2916475213155583e-01 2.8475473631130552e+02 2.2755370524493031e+02 4.2328059837541170e-02 1.3708644620625120e-04 4.5918854339650013e-05
8.4374999999997886e+00 -8.0348370746186891e-06 -2.1508009881916690e-01 -8.7687613852882400e-04 4.3104069458098632e-01 1.2563558720184140e-05 3.6580350639221421e-06 1.1610984623749951e-08 -4.8209563640767407e-22 8.2929774960754732e-01 2.8475473631130222e+02 2.2834475201889740e+02 4.2378976966992228e-02 1.3897165430434310e-04 4.5086042439003207e-05
8.4999999999997851e+00 -8.0352408344811811e-06 -2.1507976323486991e-01 -8.7721287609090592e-04 4.3104035917150368e-01 1.2441468790132999e-05 3.6636361967125478e-06 1.1612563375474860e-08 -4.8208996405164182e-22 8.2943033323478743e-01 2.8475473631130592e+02 2.2916297591538191e+02 4.2428996076664040e-02 1.4081476293679161e-04 4.4256438029546599e-05
8.5624999999997815e+00 -8.0356430551306970e-06 -2.1507941285192339e-01 -8.7756428213122426e-04 4.3104000881587751e-01 1.2333649604986439e-05 3.6677178540286278e-06 1.1614622350658030e-08 -4.8208672294585708e-22 8.2956404992510524e-01 2.8475473631130791e+02 2.2999976803351859e+02 4.2477929386571113e-02 1.4260682059755921e-04 4.3432000692865707e-05
8.6249999999997780e+00 -8.0360303663248694e-06 -2.1507904863960051e-01 -8.7792914967893792e-04 4.3103964449861348e-01 1.2239331837582990e-05 3.6678360213838279e-06 1.1617117708328030e-08 -4.8208440676147298e-22 8.2970040775288179e-01 2.8475473631130399e+02 2.3084145578599140e+02 4.2525579341896103e-02 1.4433939719650770e-04 4.2614759866892453e-05
8.6874999999997744e+00 -8.0364286898434966e-06 -2.1507867270314901e-01 -8.7830545679353151e-04 4.3103926834657491e-01 1.2156896038097959e-05 3.6622050419751130e-06 1.1620000512623800e-08 -4.8208341478312357e-22 8.2983771008602569e-01 2.8475473631130308e+02 2.3167073928887211e+02 4.2571743972487128e-02 1.4600507871876341e-04 4.1807506492247003e-05
8.7499999999997708e+00 -8.0368127258863261e-06 -2.1507828807705939e-01 -8.7868993723757356e-04 4.3103888341460300e-01 1.2084152328547499e-05 3.6497258805268810e-06 1.1623215302861360e-08 -4.8208304024601776e-22 8.2997979090895069e-01 2.8475473631130558e+02 2.3246851374727521e+02 4.2616212851119897e-02 1.4759726269986061e-04 4.1013279469326291e-05
8.8124999999997673e+00 -8.0372058783425311e-06 -2.1507789834307761e-01 -8.7907915961160199e-04 4.3103849330662031e-01 1.2018627185384679e-05 3.6300696173141810e-06 1.1626710978969410e-08 -4.8208287386046082e-22 8.3012527470581932e-01 2.8475473631130541e+02 2.3321665414676229e+02 4.2658796982136607e-02 1.4911041255286360e-04 4.0235153396069112e-05
8.8749999999997637e+00 -8.0376103183221794e-06 -2.1507750668568640e-01 -8.7946992475737020e-04 4.3103810123230779e-01 1.1957670902642170e-05 3.6033910145000250e-06 1.1630451789947930e-08 -4.8208271283942893e-22 8.3026369153831248e-01 2.8475473631130382e+02 2.3390052962795571e+02 4.2699329179457020e-02 1.5053966591642109e-04 3.9476368707072678e-05
8.9374999999997602e+00 -8.0380246042697358e-06 -2.1507711681288391e-01 -8.7985853869816070e-04 4.3103771091700388e-01 1.1898575601707591e-05 3.5701589431176982e-06 1.1634394790760500e-08 -4.8208259165491825e-22 8.3038179435560433e-01 2.8475473631130671e+02 2.3451091324907591e+02 4.2737648903902692e-02 1.5188114747007170e-04 3.8740310912359103e-05
8.9999999999997566e+00 -8.0384464889769873e-06 -2.1507673205031150e-01 -8.8024173736992763e-04 4.3103732570407238e-01 1.1838711099986060e-05 3.5309588583692130e-06 1.1638492033612169e-08 -4.8208249253890821e-22 8.3049294893182180e-01 2.8475473631130518e+02 2.3504389455732840e+02 4.2773630636365627e-02 1.5313163759233850e-04 3.8030106974148798e-05
9.0624999999997531e+00 -8.0388652115561122e-06 -2.1507635531316641e-01 -8.8061660859143720e-04 4.3103694852115532e-01 1.1775732568430620e-05 3.4864133373032439e-06 1.1642698262136170e-08 -4.8208241584590148e-22 8.3059499066316200e-01 2.8475473631130541e+02 2.3549991617563450e+02 4.2807188691222423e-02 1.5428886822883850e-04 3.7348238018281607e-05
9.1249999999997495e+00 -8.0392725860570779e-06 -2.1507598963617389e-01 -8.8098027229743271e-04 4.3103658241628939e-01 1.1707816579399280e-05 3.4370306415277290e-06 1.1646957910266580e-08 -4.8208236099102559e-22 8.3068830788608805e-01 2.8475473631130279e+02 2.3588267441660719e+02 4.2838245462527152e-02 1.5535124530550000e-04 3.6697397592897697e-05
9.1874999999997460e+00 -8.0396731850997533e-06 -2.1507563648887079e-01 -8.8133133737654094e-04 4.3103622886887888e-01 1.1633918676642170e-05 3.3833161405863928e-06 1.1651225999932420e-08 -4.8208230080171222e-22 8.3077421037809951e-01 2.8475473631130558e+02 2.3619791277865551e+02 4.2866788908673951e-02 1.5631804282683330e-04 3.6079338736717249e-05
9.2499999999997424e+00 -8.0400677274464955e-06 -2.1507529637913780e-01 -8.8166937406769313e-04 4.3103588839255458e-01 1.1553913065884840e-05 3.3257809457364661e-06 1.1655469572180040e-08 -4.8208218994995826e-22 8.3085286161690663e-01 2.8475473631130319e+02 2.3645141384075890e+02 4.2892850976394739e-02 1.5718968504322231e-04 3.5495176955276493e-05
9.3124999999997389e+00 -8.0404592363989333e-06 -2.1507496912053889e-01 -8.8199479539364319e-04 4.3103556080036293e-01 1.1468714622589830e-05 3.2650141301076150e-06 1.1659662295832530e-08 -4.8208196068411647e-22 8.3092494242426429e-01 2.8475473631130131e+02 2.3664876420913569e+02 4.2916483644084839e-02 1.5796664292041181e-04 3.4945957795517721e-05
9.3749999999997353e+00 -8.0408462006992376e-06 -2.1507465282973609e-01 -8.8230944450797043e-04 4.3103524420850631e-01 1.1380260874895650e-05 3.2018008397449839e-06 1.1663796134447271e-08 -4.8208172358005748e-22 8.3099161322300685e-01 2.8475473631130387e+02 2.3679572987670659e+02 4.2937799861447343e-02 1.5865032006396159e-04 3.4431556055258922e-05
9.4374999999997318e+00 -8.0412229231054815e-06 -2.1507434504327499e-01 -8.8261597683099869e-04 4.3103493614444621e-01 1.1291322938093590e-05 3.1371734003254998e-06 1.1667886137511070e-08 -4.8208104679677117e-22 8.3105445031472491e-01 2.8475473631130450e+02 2.3689908947065109e+02 4.2956929105638197e-02 1.5924274399497140e-04 3.3951854010140912e-05
9.4999999999997282e+00 -8.0415920599415867e-06 -2.1507404268452979e-01 -8.8291739866984073e-04 4.3103463352051979e-01 1.1205193171696829e-05 3.0724041981154190e-06 1.1671948402520820e-08 -4.8207996841410522e-22 8.3111494699159516e-01 2.8475473631130609e+02 2.3696597820337280e+02 4.2974023734522221e-02 1.5974643467713619e-04 3.3506055282919783e-05
9.5624999999997247e+00 -8.0419567658688322e-06 -2.1507374247368519e-01 -8.8321702603519814e-04 4.3103433304884209e-01 1.1125236590685270e-05 3.0089679236661941e-06 1.1676014491047890e-08 -4.8207687075626233e-22 8.3117359875884977e-01 2.8475473631130131e+02 2.3700322037915501e+02 4.2989249198277742e-02 1.6016441456058930e-04 3.3093068581915649e-05
9.6249999999997211e+00 -8.0423241873314718e-06 -2.1507344093408609e-01 -8.8351834478519965e-04 4.3103403124662287e-01 1.1054465451787519e-05 2.9484471974850420e-06 1.1680128134644799e-08 -4.8206638274603067e-22 8.3123341628134173e-01 2.8475473631130649e+02 2.3701731934750600e+02 4.3002768693044778e-02 1.6049970321834481e-04 3.2711719385354183e-05
9.6874999999997176e+00 -8.0426699082159229e-06 -2.1507313527491409e-01 -8.8382391781198922e-04 4.3103372530539608e-01 1.0995116428183660e-05 2.8923916630555810e-06 1.1684317522014131e-08 -4.8206137986632656e-22 8.3129733146057683e-01 2.8475473631130723e+02 2.3701423171634701e+02 4.3014736902643222e-02 1.6075587864446611e-04 3.2360507872031629e-05
9.7499999999997140e+00 -8.0430170719299114e-06 -2.1507282388590099e-01 -8.8413537381009516e-04 4.3103341361532788e-01 1.0948369302931569e-05 2.8422555906641551e-06 1.1688605294970520e-08 -4.8205009609625575e-22 8.3136990091868479e-01 2.8475473631130359e+02 2.3699926379941289e+02 4.3025282546806459e-02 1.6093653929319780e-04 3.2037882398160682e-05
9.8124999999997105e+00 -8.0433649695164828e-06 -2.1507250576946080e-01 -8.8445357117633333e-04 4.3103309517451782e-01 1.0914176941926740e-05 2.7992368797762751e-06 1.1693006949641970e-08 -4.8202114376673165e-22 8.3146457893809667e-01 2.8475473631130171e+02 2.3697698661095870e+02 4.3034518638289103e-02 1.6104564051860350e-04 3.1742282180951391e-05
9.8749999999997069e+00 -8.0437079803139285e-06 -2.1507218146426410e-01 -8.8477779486158638e-04 4.3103277051666589e-01 1.0891185758951920e-05 2.7641043667160180e-06 1.1697520461673409e-08 -4.8198204386829262e-22 8.3161307689908470e-01 2.8475473631130677e+02 2.3695153278103930e+02 4.3042508093000531e-02 1.6108702006654421e-04 3.1472679169347050e-05
9.9374999999997033e+00 -8.0440453019578955e-06 -2.1507185226779749e-01 -8.8510670886666673e-04 4.3103244094248178e-01 1.0876826636087440e-05 2.7371335488523402e-06 1.1702133240482709e-08 -4.8194411452585710e-22 8.3175824571330947e-01 2.8475473631130473e+02 2.3692660441356850e+02 4.3049311104336060e-02 1.6106459102155121e-04 3.1227448364710503e-05
9.9999999999996998e+00 -8.0443699414836064e-06 -2.1507152062899310e-01 -8.8543771065807437e-04 4.3103210889660698e-01 1.0867452329446661e-05 2.7180080407611392e-06 1.1706820460970880e-08 -4.8186391735510825e-22 8.3188488323900489e-01 2.8475473631130228e+02 2.3690596954177599e+02 4.3054951144763987e-02 1.6098253639594860e-04 3.1005389647646131e-05
1.0062499999999700e+01 -8.0446883746115068e-06 -2.1507119036741040e-01 -8.8576694208369346e-04 4.3103177820661592e-01 1.0858624441376020e-05 2.7058858140647690e-06 1.1711534496655060e-08 -4.8176984796800206e-22 8.3199578839690702e-01 2.8475473631130359e+02 2.3689232524473380e+02 4.3059406993906479e-02 1.6084503234236721e-04 3.0805915275681662e-05
1.0124999999999689e+01 -8.0450201859149175e-06 -2.1507086553520471e-01 -8.8609026791636723e-04 4.3103145293062928e-01 1.0845396720440801e-05 2.6994343963383649e-06 1.1716216665759180e-08 -4.8163376293099092e-22 8.3208783826954025e-01 2.8475473631130620e+02 2.3688681140887209e+02 4.3062650214754757e-02 1.6065620965450181e-04 3.0628329967667649e-05
1.0187499999999689e+01 -8.0452959222386652e-06 -2.1507055055364430e-01 -8.8640331691481852e-04 4.3103113749417599e-01 1.0822615947294849e-05 2.6969152658845152e-06 1.1720811749296590e-08 -4.8139124799966003e-22 8.3215701400701558e-01 2.8475473631130251e+02 2.3688766144082271e+02 4.3064650410841308e-02 1.6042046388950730e-04 3.0471766257867121e-05
1.0249999999999689e+01 -8.0455888033632931e-06 -2.1507025019743820e-01 -8.8670125335954411e-04 4.3103083668417291e-01 1.0785243552745909e-05 2.6963417648339389e-06 1.1725247523458230e-08 -4.8127454552494000e-22 8.3220494874192186e-01 2.8475473631130319e+02 2.3688800649939409e+02 4.3065350965462747e-02 1.6014203497692061e-04 3.0335984177022261e-05
1.0312499999999680e+01 -8.0458851586505544e-06 -2.1506996908282691e-01 -8.8697956184068268e-04 4.3103055512801602e-01 1.0728655444672000e-05 2.6956227993959819e-06 1.1729458066519710e-08 -4.8117742307177085e-22 8.3223213197126589e-01 2.8475473631130222e+02 2.3687921794232440e+02 4.3064704055819948e-02 1.5982521668883170e-04 3.0220517727250409e-05
1.0374999999999680e+01 -8.0461427917538295e-06 -2.1506971110304160e-01 -8.8723442471829730e-04 4.3103029672463861e-01 1.0648866913304620e-05 2.6926881761783770e-06 1.1733398179593169e-08 -4.8100986314606188e-22 8.3222517856961997e-01 2.8475473631130359e+02 2.3685339263588671e+02 4.3062672623788802e-02 1.5947412456252181e-04 3.0124875334131752e-05
1.0437499999999670e+01 -8.0463989759705447e-06 -2.1506947964156431e-01 -8.8746249063428753e-04 4.3103006486983891e-01 1.0542702798240629e-05 2.6856668115009640e-06 1.1737021592319820e-08 -4.8063957765460939e-22 8.3217520663946087e-01 2.8475473631130222e+02 2.3680260169321099e+02 4.3059223365156780e-02 1.5909278553137801e-04 3.0048827653430519e-05
1.0499999999999670e+01 -8.0466479295878077e-06 -2.1506927783219770e-01 -8.8766070432107365e-04 4.3102986270422189e-01 1.0407893608516630e-05 2.6730195276682301e-06 1.1740286365157680e-08 -4.7966998961003858e-22 8.3207634022256449e-01 2.8475473631130342e+02 2.3672034853027679e+02 4.3054336988328931e-02 1.5868529469268181e-04 2.9991958152308479e-05
1.0562499999999670e+01 -8.0469165590019596e-06 -2.1506910804454879e-01 -8.8782676645226849e-04 4.3102969260364249e-01 1.0243093650304661e-05 2.6535806413202071e-06 1.1743161173160179e-08 -4.7902703918758578e-22 8.3182764366303175e-01 2.8475473631130251e+02 2.3660303446551171e+02 4.3048007404480670e-02 1.5825553361063021e-04 2.9953878984051180e-05
1.0624999999999661e+01 -8.0471651500113162e-06 -2.1506897159055480e-01 -8.8795950783231137e-04 4.3102955587972491e-01 1.0047843765622000e-05 2.6266049136122518e-06 1.1745632640335330e-08 -4.7870764965068353e-22 8.3160687306023706e-01 2.8475473631130762e+02 2.3645110762087890e+02 4.3040267421590547e-02 1.5780728558957861e-04 2.9933652466698901e-05
1.0687499999999661e+01 -8.0474137186906684e-06 -2.1506886905637579e-01 -8.8805836082761177e-04 4.3102945311976287e-01 9.8224903608966413e-06 2.5917647765109451e-06 1.1747684387934299e-08 -4.7805937563889104e-22 8.3138193614230482e-01 2.8475473631130751e+02 2.3626536060268609e+02 4.3031159727861389e-02 1.5734410166935340e-04 2.9930527620470389e-05
1.0749999999999661e+01 -8.0476611206538201e-06 -2.1506880051591579e-01 -8.8812333917575117e-04 4.3102938439854532e-01 9.5680888619655058e-06 2.5491164807140750e-06 1.1749315170960760e-08 -4.7725002612088390e-22 8.3116204447129105e-01 2.8475473631130097e+02 2.3604904678654839e+02 4.3020749233414597e-02 1.5686959627584651e-04 2.9943529377096569e-05
1.0812499999999650e+01 -8.0478997275086619e-06 -2.1506876505963529e-01 -8.8815541427391450e-04 4.3102934880262811e-01 9.2863042511070241e-06 2.4990343926569811e-06 1.1750533282847650e-08 -4.7704366093719299e-22 8.3095325283914978e-01 2.8475473631131001e+02 2.3580610583906829e+02 4.3009131575680211e-02 1.5638695588081499e-04 2.9971374212452188e-05
1.0874999999999650e+01 -8.0481504194523826e-06 -2.1506876166647201e-01 -8.8815563629597604e-04 4.3102934530901621e-01 8.9793276595092034e-06 2.4421651685802561e-06 1.1751347044189870e-08 -4.7663209567510653e-22 8.3076570083775225e-01 2.8475473631130433e+02 2.3554084629552321e+02 4.2996404468897492e-02 1.5589972033743909e-04 3.0013034180441411e-05
1.0937499999999650e+01 -8.0483931294650201e-06 -2.1506878839088439e-01 -8.8812602310064351e-04 4.3102937196421148e-01 8.6497913177768922e-06 2.3793387082999619e-06 1.1751778116597460e-08 -4.7582181967340883e-22 8.3060214673624111e-01 2.8475473631130251e+02 2.3525622555685331e+02 4.2982700528490042e-02 1.5541112574049670e-04 3.0067015180378580e-05
1.0999999999999639e+01 -8.0486244358884504e-06 -2.1506884288530409e-01 -8.8806892746939284e-04 4.3102942641562120e-01 8.3006870780308633e-06 2.3114751881486052e-06 1.1751851769374770e-08 -4.7432616492691082e-22 8.3046714850498704e-01 2.8475473631130359e+02 2.3495451571527130e+02 4.2968161764548013e-02 1.5492426546419511e-04 3.0131904272847069e-05
1.1062499999999639e+01 -8.0488645601610772e-06 -2.1506892265918520e-01 -8.8798688701515285e-04 4.3102950617172830e-01 7.9352874313406486e-06 2.2394765676295061e-06 1.1751594494841920e-08 -4.7250680385465449e-22 8.3035940003947484e-01 2.8475473631130490e+02 2.3463624503924191e+02 4.2952934326873297e-02 1.5444214371620039e-04 3.0206426835094940e-05
1.1124999999999639e+01 -8.0491073274737385e-06 -2.1506902457811489e-01 -8.8788305973658006e-04 4.3102960809079438e-01 7.5571057880772446e-06 2.1642441528508899e-06 1.1751043326106551e-08 -4.7171180802661777e-22 8.3027648970302637e-01 2.8475473631130671e+02 2.3430225226792200e+02 4.2937190334500927e-02 1.5396820075875851e-04 3.0289007370138660e-05
1.1187499999999631e+01 -8.0493399270172734e-06 -2.1506914535901600e-01 -8.8776073672479654e-04 4.3102972888403918e-01 7.1698070243322432e-06 2.0866360992654549e-06 1.1750239191627219e-08 -4.7082893339131835e-22 8.3021633783514193e-01 2.8475473631130302e+02 2.3395383546287951e+02 4.2921097262692810e-02 1.5350517116323849e-04 3.0378306905691371e-05
1.1249999999999631e+01 -8.0495645090322456e-06 -2.1506928153990321e-01 -8.8762340923073647e-04 4.3102986508660418e-01 6.7771438188156243e-06 2.0074540590585928e-06 1.1749228873987071e-08 -4.6904163578639402e-22 8.3017808911121360e-01 2.8475473631130569e+02 2.3359334738435601e+02 4.2904825241691993e-02 1.5305556579181569e-04 3.0473043481695940e-05
1.1312499999999631e+01 -8.0497882008769069e-06 -2.1506942935796791e-01 -8.8747482247685905e-04 4.3103001293246063e-01 6.3828781019396386e-06 1.9274595165555421e-06 1.1748058581601840e-08 -4.6888411413639109e-22 8.3015897722214171e-01 2.8475473631130052e+02 2.3322574598661120e+02 4.2888551189283093e-02 1.5262208484389760e-04 3.0571934995585549e-05
1.1374999999999620e+01 -8.0500089198514679e-06 -2.1506958526616199e-01 -8.8731849981986107e-04 4.3103016887215601e-01 5.9906779197307897e-06 1.8472919315126039e-06 1.1746775489478581e-08 -4.6854059299296078e-22 8.3015635905476182e-01 2.8475473631130802e+02 2.3285632372022181e+02 4.2872442758058169e-02 1.5220746267545691e-04 3.0673861918353329e-05
1.1437499999999620e+01 -8.0502209270066448e-06 -2.1506974577672819e-01 -8.8715792882959458e-04 4.3103032941629987e-01 5.6040598288546129e-06 1.7675298893701650e-06 1.1745426419888329e-08 -4.6812762118716028e-22 8.3016798974026562e-01 2.8475473631130609e+02 2.3249136073056690e+02 4.2856661070501817e-02 1.5181381486419261e-04 3.0777758111366300e-05
1.1499999999999609e+01 -8.0504227904471791e-06 -2.1506990752602681e-01 -8.8699645549971079e-04 4.3103049120187931e-01 5.2263121070363320e-06 1.6886674404140351e-06 1.1744057277712541e-08 -4.6807864256709024e-22 8.3019202078174248e-01 2.8475473631130637e+02 2.3213602405252729e+02 4.2841358664834323e-02 1.5144349981736520e-04 3.0882690109984803e-05
1.1562499999999609e+01 -8.0506142260056025e-06 -2.1507006718464591e-01 -8.8683739220685761e-04 4.3103065089777048e-01 4.8604354649269124e-06 1.6112030818112581e-06 1.1742717273838319e-08 -4.6794317804617219e-22 8.3022697954842772e-01 2.8475473631130598e+02 2.3179501164975491e+02 4.2826682410937997e-02 1.5109859195369630e-04 3.0987714421346883e-05
1.1624999999999609e+01 -8.0507963381195131e-06 -2.1507022190207781e-01 -8.8668351834376036e-04 4.3103080565353519e-01 4.5090907273229979e-06 1.5355083747303059e-06 1.1741443335345441e-08 -4.6763922456190053e-22 8.3027173479976168e-01 2.8475473631130387e+02 2.3147165431541811e+02 4.2812762329423791e-02 1.5078098670394090e-04 3.1092023697412257e-05
1.1687499999999600e+01 -8.0509704105775279e-06 -2.1507036923193079e-01 -8.8653724948442516e-04 4.3103095302454553e-01 4.1745734538005816e-06 1.4618646118604650e-06 1.1740263150578011e-08 -4.6704456459038997e-22 8.3032545172724670e-01 2.8475473631130279e+02 2.3116881061020311e+02 4.2799710570253738e-02 1.5049239973457721e-04 3.1194987959101193e-05
1.1749999999999600e+01 -8.0511364210016565e-06 -2.1507050701119890e-01 -8.8640074152354046e-04 4.3103109084742453e-01 3.8587986594044537e-06 1.3905423361252450e-06 1.1739209087714219e-08 -4.6688843208305518e-22 8.3038753970884693e-01 2.8475473631130228e+02 2.3088818826865139e+02 4.2787626341385152e-02 1.5023433417017500e-04 3.1295964229720229e-05
1.1812499999999600e+01 -8.0512979634970472e-06 -2.1507063331114240e-01 -8.8627587313283682e-04 4.3103121719452769e-01 3.5632942405004412e-06 1.3217996882005650e-06 1.1738305612314470e-08 -4.6678101417278713e-22 8.3045759505207406e-01 2.8475473631129847e+02 2.3063087085841460e+02 4.2776596155786280e-02 1.5000802658876789e-04 3.1394397891923068e-05
1.1874999999999590e+01 -8.0514494681363409e-06 -2.1507074653918021e-01 -8.8616420249412492e-04 4.3103133047377179e-01 3.2892122774565480e-06 1.2558652608986481e-06 1.1737571549588539e-08 -4.6653681995389491e-22 8.3053534271343876e-01 2.8475473631130399e+02 2.3039767719838940e+02 4.2766694328119498e-02 1.4981444485093049e-04 3.1489717751102967e-05
1.1937499999999590e+01 -8.0515910119120679e-06 -2.1507084562567491e-01 -8.8606675013208570e-04 4.3103142961678698e-01 3.0373378179746702e-06 1.1929670745383340e-06 1.1737016387759330e-08 -4.6615518578286932e-22 8.3062057900824737e-01 2.8475473631130802e+02 2.3018891567773511e+02 4.2757972728062407e-02 1.4965435820545709e-04 3.1581522874959382e-05
1.1999999999999590e+01 -8.0517250944328280e-06 -2.1507092975269279e-01 -8.8598433067570343e-04 4.3103151380753368e-01 2.8081069174800731e-06 1.1333395501287540e-06 1.1736649134036911e-08 -4.6583359536079432e-22 8.3071311805454129e-01 2.8475473631130541e+02 2.3000483552088011e+02 4.2750471872651068e-02 1.4952829486494131e-04 3.1669418336681883e-05
1.2062499999999581e+01 -8.0518494986951459e-06 -2.1507099831048940e-01 -8.8591750882582301e-04 4.3103158243538331e-01 2.6016301035599208e-06 1.0772536675237050e-06 1.1736478400301160e-08 -4.6576534794867782e-22 8.3081274413668371e-01 2.8475473631131160e+02 2.2984526139953141e+02 4.2744216827776918e-02 1.4943648269893949e-04 3.1753111513765357e-05
1.2124999999999581e+01 -8.0519740463858254e-06 -2.1507105108225599e-01 -8.8586647351011634e-04 4.3103163528652760e-01 2.4177099129602449e-06 1.0249532227839900e-06 1.1736503496384111e-08 -4.6560157332029545e-22 8.3091894527485433e-01 2.8475473631130438e+02 2.2971028096919619e+02 4.2739218032415711e-02 1.4937891427538479e-04 3.1832338702453070e-05
1.2187499999999581e+01 -8.0521035372965327e-06 -2.1507108804234101e-01 -8.8583123973302023e-04 4.3103167233650358e-01 2.2558675991989741e-06 9.7666183957994743e-07 1.1736721123870609e-08 -4.6540953533159668e-22 8.3103066989449759e-01 2.8475473631131200e+02 2.2959974559557941e+02 4.2735474195139893e-02 1.4935524416278301e-04 3.1906859876242118e-05
1.2249999999999570e+01 -8.0522294120884778e-06 -2.1507110936005081e-01 -8.8581161188650546e-04 4.3103169375382738e-01 2.1153739517859959e-06 9.3257902337104438e-07 1.1737127092765680e-08 -4.6532340852080583e-22 8.3114688811596393e-01 2.8475473631130478e+02 2.2951350051014381e+02 4.2732971779587813e-02 1.4936484443124631e-04 3.1976484510974208e-05
1.2312499999999570e+01 -8.0523535362384332e-06 -2.1507111545158411e-01 -8.8580716004247847e-04 4.3103169995586699e-01 1.9952783939552131e-06 8.9285455886589761e-07 1.1737712979800000e-08 -4.6526513573728383e-22 8.3126749661788735e-01 2.8475473631130438e+02 2.2945125387662139e+02 4.2731685641183507e-02 1.4940686374736780e-04 3.2041022746023673e-05
1.2374999999999559e+01 -8.0524734014344711e-06 -2.1507110689151721e-01 -8.8581728355038923e-04 4.3103169151695059e-01 1.8944368621749520e-06 8.5757197184335219e-07 1.1738468781453280e-08 -4.6520588810371214e-22 8.3139290192707183e-01 2.8475473631130922e+02 2.2941267058507279e+02 4.2731579815766967e-02 1.4948026084078540e-04 3.2100348010274570e-05
1.2437499999999559e+01 -8.0525888407528505e-06 -2.1507108442162690e-01 -8.8584123307710065e-04 4.3103166917786773e-01 1.8115512149079689e-06 8.2674925803294473e-07 1.1739382963217970e-08 -4.6519057493309766e-22 8.3152180120768682e-01 2.8475473631130461e+02 2.2939731515114661e+02 4.2732608847216892e-02 1.4958375031960390e-04 3.2154369649304639e-05
1.2499999999999559e+01 -8.0527045221556907e-06 -2.1507104893791171e-01 -8.8587810090720739e-04 4.3103163383523380e-01 1.7452063961401769e-06 8.0033578685005992e-07 1.1740441524710540e-08 -4.6518068743553080e-22 8.3165308055041975e-01 2.8475473631130711e+02 2.2940470566069260e+02 4.2734715265576227e-02 1.4971579939257931e-04 3.2203122736607847e-05
1.2562499999999551e+01 -8.0528135042585654e-06 -2.1507100136430621e-01 -8.8592695850712923e-04 4.3103158641103739e-01 1.6939088395975881e-06 7.7821624894995707e-07 1.1741632262656210e-08 -4.6516831857148123e-22 8.3178577205039395e-01 2.8475473631130069e+02 2.2943426313883410e+02 4.2737839090684189e-02 1.4987471703918140e-04 3.2246540041291318e-05
1.2624999999999551e+01 -8.0529200572855888e-06 -2.1507094274410479e-01 -8.8598674904655965e-04 4.3103152794825123e-01 1.6561190940650459e-06 7.6021019718034737e-07 1.1742940524715620e-08 -4.6514220938642462e-22 8.3191891382930472e-01 2.8475473631129768e+02 2.2948529689345381e+02 4.2741910751109287e-02 1.5005866061902301e-04 3.2284699258146853e-05
1.2687499999999551e+01 -8.0530227319939629e-06 -2.1507087409400610e-01 -8.8605646981699811e-04 4.3103145946147331e-01 1.6302828108057621e-06 7.4607367697071485e-07 1.1744352817249610e-08 -4.6511391207348722e-22 8.3205186082240579e-01 2.8475473631130251e+02 2.2955699807812780e+02 4.2746859737217043e-02 1.5026563914248461e-04 3.2317641417319373e-05
1.2749999999999540e+01 -8.0531295508736949e-06 -2.1507079649843630e-01 -8.8613501372345426e-04 4.3103138203339142e-01 1.6148591066755631e-06 7.3551170811828053e-07 1.1745853992766090e-08 -4.6509596212003451e-22 8.3218425294493226e-01 2.8475473631130450e+02 2.2964847064730199e+02 4.2752608691483930e-02 1.5049355772741671e-04 3.2345491901901722e-05
1.2812499999999540e+01 -8.0532536162567839e-06 -2.1507071107474249e-01 -8.8622127409920337e-04 4.3103129678094848e-01 1.6083473827644259e-06 7.2819181367438870e-07 1.1747428451374721e-08 -4.6508187380367822e-22 8.3231522016091897e-01 2.8475473631130382e+02 2.2975869041572881e+02 4.2759078581238258e-02 1.5074030362466221e-04 3.2368395587017129e-05
1.2874999999999540e+01 -8.0533797934414343e-06 -2.1507061888637741e-01 -8.8631418557645343e-04 4.3103120476409618e-01 1.6093039061179080e-06 7.2375169636302452e-07 1.1749066241081739e-08 -4.6506909228559386e-22 8.3244405946025313e-01 2.8475473631130149e+02 2.2988652984896930e+02 4.2766190363286952e-02 1.5100368156992070e-04 3.2386517178506189e-05
1.2937499999999529e+01 -8.0535027292032126e-06 -2.1507052095524329e-01 -8.8641273270952147e-04 4.3103110700162228e-01 1.6163550544102561e-06 7.2180456510741739e-07 1.1750755577719990e-08 -4.6505323122188123e-22 8.3257027851762955e-01 2.8475473631130541e+02 2.3003076145971849e+02 4.2773867369249853e-02 1.5128155648846229e-04 3.2399987388257751e-05
1.2999999999999529e+01 -8.0536221385126827e-06 -2.1507041821962339e-01 -8.8651598224244921e-04 4.3103100442996062e-01 1.6282093956574310e-06 7.2195012092095249e-07 1.1752484005342409e-08 -4.6502905905162995e-22 8.3269361265294772e-01 2.8475473631130552e+02 2.3019064355246661e+02 4.2782034872446133e-02 1.5157168283483051e-04 3.2408960784700828e-05
1.3062499999999529e+01 -8.0537365400610250e-06 -2.1507031165746501e-01 -8.8662295075100104e-04 4.3103089802510952e-01 1.6436659732863860e-06 7.2378358871246051e-07 1.1754239530903841e-08 -4.6499001760143118e-22 8.3281403770392848e-01 2.8475473631130859e+02 2.3036420290289041e+02 4.2790616492402178e-02 1.5187192327447400e-04 3.2413645982481682e-05
1.3124999999999520e+01 -8.0538450340811555e-06 -2.1507020217073800e-01 -8.8673274113610842e-04 4.3103078868775652e-01 1.6616185663891029e-06 7.2690178843964462e-07 1.1756010294707480e-08 -4.6492477218077695e-22 8.3293176420315695e-01 2.8475473631130677e+02 2.3055003056683250e+02 4.2799540371567232e-02 1.5218018507468420e-04 3.2414240884319522e-05
1.3187499999999520e+01 -8.0539456065542396e-06 -2.1507009065139240e-01 -8.8684446666172209e-04 4.3103067730806249e-01 1.6810626261045271e-06 7.3091346022399424e-07 1.1757784668507779e-08 -4.6482388899085760e-22 8.3304720969919877e-01 2.8475473631130330e+02 2.3074620628398401e+02 4.2808735443958947e-02 1.5249439857146349e-04 3.2410978573276783e-05
1.3249999999999520e+01 -8.0540421246295490e-06 -2.1506997793210419e-01 -8.8695730171370801e-04 4.3103056471940537e-01 1.7010994759525400e-06 7.3544655409788120e-07 1.1759551650557430e-08 -4.6469184422862836e-22 8.3316096426552755e-01 2.8475473631130501e+02 2.3095132815590799e+02 4.2818133236526917e-02 1.5281249064887889e-04 3.2404133941919537e-05
1.3312499999999510e+01 -8.0541353870811841e-06 -2.1506986477967260e-01 -8.8707048381161903e-04 4.3103045168801712e-01 1.7209331631251710e-06 7.4014613193122629e-07 1.1761300736334899e-08 -4.6464823056665110e-22 8.3327374822379818e-01 2.8475473631130308e+02 2.3116363337326439e+02 4.2827670664308440e-02 1.5313254191854359e-04 3.2393931180635448e-05
1.3374999999999510e+01 -8.0542282602599192e-06 -2.1506975185653410e-01 -8.8718336715020818e-04 4.3103033887732339e-01 1.7398748527724920e-06 7.4469024168052544e-07 1.1763022262456050e-08 -4.6459550246289482e-22 8.3338636724732662e-01 2.8475473631129950e+02 2.3138210504865671e+02 4.2837290245493931e-02 1.5345263708977069e-04 3.2380574548438670e-05
1.3437499999999501e+01 -8.0543182940064499e-06 -2.1506963979882329e-01 -8.8729531198592762e-04 4.3103022692410581e-01 1.7573340227706810e-06 7.4877859003066056e-07 1.1764707524782150e-08 -4.6453102507148781e-22 8.3349966683050836e-01 2.8475473631130188e+02 2.3160505325173321e+02 4.2846935896341608e-02 1.5377098600323491e-04 3.2364297604152771e-05
1.3499999999999501e+01 -8.0544021928969586e-06 -2.1506952922223721e-01 -8.8740571650041571e-04 4.3103011644343581e-01 1.7728242469610989e-06 7.5214851904692181e-07 1.1766348176618520e-08 -4.6445458194105517e-22 8.3361448870833166e-01 2.8475473631130541e+02 2.3183041064028319e+02 4.2856555669908612e-02 1.5408589675305559e-04 3.2345294985586911e-05
1.3562499999999501e+01 -8.0544831552937406e-06 -2.1506942055038841e-01 -8.8751416035258315e-04 4.3103000786053952e-01 1.7859608895350771e-06 7.5458071292305179e-07 1.1767937404853800e-08 -4.6438668632364515e-22 8.3373163238042258e-01 2.8475473631130262e+02 2.3205748265895821e+02 4.2866103048606267e-02 1.5439551852983641e-04 3.2323754370398053e-05
1.3624999999999490e+01 -8.0545614505227935e-06 -2.1506931429623291e-01 -8.8762014696043437e-04 4.3102990168787397e-01 1.7964537284617089e-06 7.5588799352798507e-07 1.1769468701102531e-08 -4.6438571768490441e-22 8.3385182464174590e-01 2.8475473631130370e+02 2.3228423674495139e+02 4.2875532590206322e-02 1.5469830622771789e-04 3.2299885828574308e-05
1.3687499999999490e+01 -8.0546554573892445e-06 -2.1506921071628229e-01 -8.8772341966352473e-04 4.3102979818427789e-01 1.8041032922939900e-06 7.5592068468484784e-07 1.1770934854416919e-08 -4.6438457911871877e-22 8.3397569449384490e-01 2.8475473631130512e+02 2.3251029671206109e+02 4.2884805201711250e-02 1.5499245229145330e-04 3.2273878326196131e-05
1.3749999999999490e+01 -8.0547518057369677e-06 -2.1506911020677999e-01 -8.8782358935913261e-04 4.3102969774378891e-01 1.8087982921719040e-06 7.5457276846181978e-07 1.1772331902770221e-08 -4.6438324358160362e-22 8.3410378578808253e-01 2.8475473631130677e+02 2.3273403438974361e+02 4.2893884122989348e-02 1.5527672419634160e-04 3.2245891190911642e-05
1.3812499999999480e+01 -8.0548554645894197e-06 -2.1506901291103889e-01 -8.8792052877279470e-04 4.3102960051170081e-01 1.8105109592883361e-06 7.5177729882430903e-07 1.1773655915865029e-08 -4.6438150706797056e-22 8.3424263819901268e-01 2.8475473631130632e+02 2.3295527294279060e+02 4.2902737346135589e-02 1.5554948042564211e-04 3.2216103099416080e-05
1.3874999999999480e+01 -8.0549536536384675e-06 -2.1506891895770339e-01 -8.8801411464036546e-04 4.3102950661485778e-01 1.8092899376295560e-06 7.4751017696604330e-07 1.1774906310381560e-08 -4.6437606936871944e-22 8.3439282578744822e-01 2.8475473631130473e+02 2.3317276475954830e+02 4.2911338173978297e-02 1.5580941555904621e-04 3.2184642027783119e-05
1.3937499999999480e+01 -8.0550594646622287e-06 -2.1506882841454289e-01 -8.8810426953667837e-04 4.3102941612313689e-01 1.8052531258127120e-06 7.4178767592278936e-07 1.1776081551079500e-08 -4.6433315927967574e-22 8.3454627899388256e-01 2.8475473631130541e+02 2.3338612730554831e+02 4.2919658716328919e-02 1.5605503742438509e-04 3.2151722023398688e-05
1.3999999999999471e+01 -8.0551863722086290e-06 -2.1506874134248721e-01 -8.8819096574218150e-04 4.3102932909779801e-01 1.7985725300529901e-06 7.3464229700104644e-07 1.1777180414802390e-08 -4.6426205004155916e-22 8.3470277821355532e-01 2.8475473631130438e+02 2.3359446029614631e+02 4.2927675093587331e-02 1.5628495421170851e-04 3.2117537169507441e-05
1.4062499999999471e+01 -8.0553235720713195e-06 -2.1506865763047031e-01 -8.8827429542778563e-04 4.3102924542555232e-01 1.7894767844663719e-06 7.2615297766793686e-07 1.1778204819823860e-08 -4.6421868475946165e-22 8.3486138761681505e-01 2.8475473631129802e+02 2.3379764169921091e+02 4.2935369410062700e-02 1.5649804285658851e-04 3.2082227435260453e-05
1.4124999999999471e+01 -8.0554655723837172e-06 -2.1506857725401790e-01 -8.8835430006197695e-04 4.3102916508073430e-01 1.7782371605635301e-06 7.1642081785482444e-07 1.1779157029038689e-08 -4.6418761587350654e-22 8.3502165981035248e-01 2.8475473631130399e+02 2.3399498309464039e+02 4.2942723182161427e-02 1.5669325855526179e-04 3.2045998982940243e-05
1.4187499999999460e+01 -8.0556132417666746e-06 -2.1506850002065039e-01 -8.8843117213412680e-04 4.3102908787132999e-01 1.7651592989694199e-06 7.0556944904517629e-07 1.1780040675319730e-08 -4.6415242535086749e-22 8.3518355028348046e-01 2.8475473631130433e+02 2.3418614340848271e+02 4.2949722995083151e-02 1.5686946202348001e-04 3.2009026081233450e-05
1.4249999999999460e+01 -8.0557603969697078e-06 -2.1506842573083401e-01 -8.8850511424099019e-04 4.3102901359637202e-01 1.7505670808242880e-06 6.9373359774885053e-07 1.1780860584832380e-08 -4.6411213096102544e-22 8.3534393660013129e-01 2.8475473631130751e+02 2.3437079550159069e+02 4.2956358044800830e-02 1.5702569279901901e-04 3.1971491053489527e-05
1.4312499999999449e+01 -8.0559047329138817e-06 -2.1506835413519129e-01 -8.8857637869628264e-04 4.3102894200582098e-01 1.7347993764244780e-06 6.8106746182419021e-07 1.1781622587881259e-08 -4.6406074658581350e-22 8.3550605691510660e-01 2.8475473631130308e+02 2.3454866899190080e+02 4.2962617082723302e-02 1.5716094544285071e-04 3.1933645525409230e-05
1.4374999999999449e+01 -8.0560504706731565e-06 -2.1506828504130671e-01 -8.8864515261620242e-04 4.3102887290679293e-01 1.7181886345883499e-06 6.6771282156440908e-07 1.1782330986667900e-08 -4.6399042153666181e-22 8.3566685223240811e-01 2.8475473631130302e+02 2.3471915158465740e+02 4.2968491487919071e-02 1.5727451940505919e-04 3.1895722290226868e-05
1.4437499999999449e+01 -8.0561928863472453e-06 -2.1506821813705390e-01 -8.8871175807287025e-04 4.3102880598668958e-01 1.7010587634963140e-06 6.5381644938744425e-07 1.1782993691154571e-08 -4.6379521040838165e-22 8.3582553828415962e-01 2.8475473631130632e+02 2.3488203896035341e+02 4.2973973297883883e-02 1.5736557138036861e-04 3.1858020498990728e-05
1.4499999999999440e+01 -8.0563408135050324e-06 -2.1506815322648129e-01 -8.8877638246113175e-04 4.3102874104892203e-01 1.6837079852827391e-06 6.3950674610868215e-07 1.1783614551077830e-08 -1.4638790808483400e-21 8.3598666143641487e-01 2.8475473631130188e+02 2.3503654968917780e+02 4.2979055515596498e-02 1.5743353651007211e-04 3.1820815063620902e-05
1.4562499999999440e+01 -8.0564871726293611e-06 -2.1506809003818961e-01 -8.8883929803943113e-04 4.3102867782149212e-01 1.6664084892149950e-06 6.2491710911250679e-07 1.1784200964385430e-08 -1.4579026757216750e-21 8.3614666047156272e-01 2.8475473631130978e+02 2.3518256899952840e+02 4.2983733238464557e-02 1.5747786658633971e-04 3.1784378327080160e-05
1.4624999999999440e+01 -8.0566406134423476e-06 -2.1506802844057199e-01 -8.8890062340589936e-04 4.3102861617211469e-01 1.6493980321490370e-06 6.1017013908107057e-07 1.1784757863294031e-08 -1.4850226736746739e-21 8.3630281293215603e-01 2.8475473631130069e+02 2.3531927296741239e+02 4.2988001226926989e-02 1.5749834589689511e-04 3.1749007238293878e-05
1.4687499999999430e+01 -8.0567974741739505e-06 -2.1506796818735521e-01 -8.8896060244026374e-04 4.3102855585477662e-01 1.6328698253764670e-06 5.9537144113776515e-07 1.1785292106644090e-08 -1.4850060836256190e-21 8.3646042857141933e-01 2.8475473631130728e+02 2.3544658146871890e+02 4.2991856505047672e-02 1.5749468001549321e-04 3.1715008337416597e-05
1.4749999999999430e+01 -8.0569589844135422e-06 -2.1506790927046979e-01 -8.8901925817787947e-04 4.3102849686048772e-01 1.6169756352311129e-06 5.8061660573174063e-07 1.1785807392297400e-08 -1.4849703353595440e-21 8.3661986656806497e-01 2.8475473631130973e+02 2.3556393093510951e+02 4.2995292827830961e-02 1.5746684492557429e-04 3.1682742352842459e-05
1.4812499999999430e+01 -8.0571181023240910e-06 -2.1506785141443530e-01 -8.8907684203516722e-04 4.3102843891585452e-01 1.6018142729428899e-06 5.6597610641519903e-07 1.1786311135947010e-08 -1.4848831706621860e-21 8.3677667523859611e-01 2.8475473631130490e+02 2.3567112744576119e+02 4.2998311968659442e-02 1.5741476392823109e-04 3.1652455660400851e-05
1.4874999999999419e+01 -8.0572611164883957e-06 -2.1506779466110851e-01 -8.8913332529570385e-04 4.3102838206091898e-01 1.5874428830116690e-06 5.5151751984716112e-07 1.1786808049846630e-08 -1.4847631814702099e-21 8.3692856831822537e-01 2.8475473631130131e+02 2.3576780828636171e+02 4.3000911387359897e-02 1.5733867074657970e-04 3.1624450225397627e-05
1.4937499999999419e+01 -8.0574013084642573e-06 -2.1506773884298819e-01 -8.8918886129453608e-04 4.3102832613053982e-01 1.5738704912342841e-06 5.3728936800002054e-07 1.1787300871790219e-08 -1.4846165430231331e-21 8.3708032783819686e-01 2.8475473631130677e+02 2.3585390330970620e+02 4.3003093732890921e-02 1.5723868193992421e-04 3.1598959697132701e-05
1.4999999999999419e+01 -8.0575471689333358e-06 -2.1506768408280111e-01 -8.8924332984773491e-04 4.3102827124729931e-01 1.5610658599840860e-06 5.2333039416337345e-07 1.1787789899734900e-08 -1.4845919260717479e-21 8.3723411979866480e-01 2.8475473631130387e+02 2.3592926185769670e+02 4.3004855703945688e-02 1.5711520458597369e-04 3.1576338752158232e-05
1.5062499999999410e+01 -8.0576956388811400e-06 -2.1506763033528531e-01 -8.8929676853116430e-04 4.3102821736755098e-01 1.5489595081999491e-06 5.0966111799536541e-07 1.1788277493666080e-08 -1.4845651272540081e-21 8.3738596604483129e-01 2.8475473631129972e+02 2.3599406596064449e+02 4.3006200286943838e-02 1.5696865343574519e-04 3.1556833046945588e-05
1.5124999999999410e+01 -8.0578331187762856e-06 -2.1506757771882681e-01 -8.8934906028748876e-04 4.3102816460958421e-01 1.5374537097109580e-06 4.9630086402786429e-07 1.1788766206805611e-08 -1.4845424921459671e-21 8.3753310468230779e-01 2.8475473631130711e+02 2.3604827887085980e+02 4.3007130541718258e-02 1.5679968867196760e-04 3.1540676453315068e-05
1.5187499999999400e+01 -8.0579582289297426e-06 -2.1506752623510639e-01 -8.8940021561423354e-04 4.3102811297661531e-01 1.5264286595833391e-06 4.8326270460455581e-07 1.1789257899974900e-08 -1.4845104761960900e-21 8.3767602011871356e-01 2.8475473631130382e+02 2.3609244244068910e+02 4.3007653305059117e-02 1.5660892554540871e-04 3.1528039176487087e-05
1.5249999999999400e+01 -8.0580942131861313e-06 -2.1506747601447301e-01 -8.8945008119941207e-04 4.3102806260045162e-01 1.5157435172195200e-06 4.7055105311586622e-07 1.1789748934440270e-08 -1.4844807249743269e-21 8.3781540616157724e-01 2.8475473631130700e+02 2.3612663976468909e+02 4.3007770394891939e-02 1.5639707915882320e-04 3.1519189108245428e-05
1.5312499999999400e+01 -8.0582294246455528e-06 -2.1506742722064209e-01 -8.8949851002778418e-04 4.3102801364532228e-01 1.5052491942921971e-06 4.5816621459986308e-07 1.1790239139796990e-08 -1.4844753564032311e-21 8.3795195237433218e-01 2.8475473631130671e+02 2.3615143890559210e+02 4.3007489618418417e-02 1.5616513983054939e-04 3.1514269849368677e-05
1.5374999999999391e+01 -8.0583571797707335e-06 -2.1506737987070049e-01 -8.8954547966340974e-04 4.3102796613011352e-01 1.4947891332125480e-06 4.4610984699954169e-07 1.1790728383588770e-08 -1.4844642089319991e-21 8.3808717936160437e-01 2.8475473631130330e+02 2.3616748091143711e+02 4.3006822425833327e-02 1.5591401754727391e-04 3.1513356907310633e-05
1.5437499999999391e+01 -8.0584762761975221e-06 -2.1506733415499979e-01 -8.8959080299740273e-04 4.3102792024562908e-01 1.4842033846678970e-06 4.3438155091052618e-07 1.1791214520285610e-08 -1.4844299296027920e-21 8.3822299980707160e-01 2.8475473631130751e+02 2.3617514894653340e+02 4.3005778141604542e-02 1.5564481793298279e-04 3.1516551787222448e-05
1.5499999999999391e+01 -8.0585950905340551e-06 -2.1506729020242960e-01 -8.8963434123854777e-04 4.3102787612249122e-01 1.4733344951662819e-06 4.2298136894685682e-07 1.1791695379966110e-08 -1.4843954224558780e-21 8.3836164382120626e-01 2.8475473631130478e+02 2.3617522080314930e+02 4.3004364052230057e-02 1.5535846864862400e-04 3.1524011383805470e-05
1.5562499999999380e+01 -8.0587274029470647e-06 -2.1506724810965339e-01 -8.8967602114350909e-04 4.3102783385793408e-01 1.4620241755884070e-06 4.1190337582084750e-07 1.1792165951810769e-08 -1.4843875224123330e-21 8.3850541179761806e-01 2.8475473631130558e+02 2.3616851189600291e+02 4.3002594949662770e-02 1.5505609950988681e-04 3.1535732913460149e-05
1.5624999999999380e+01 -8.0588541640947502e-06 -2.1506720797134010e-01 -8.8971573270208858e-04 4.3102779354682541e-01 1.4501213730380060e-06 4.0114677939704170e-07 1.1792624821832810e-08 -1.4843591786938919e-21 8.3865624139386152e-01 2.8475473631130842e+02 2.3615545915912529e+02 4.3000487142873599e-02 1.5473902855908699e-04 3.1551656954360151e-05
1.5687499999999380e+01 -8.0589708325271996e-06 -2.1506716987107879e-01 -8.8975341230127208e-04 4.3102775527430159e-01 1.4374819615821341e-06 3.9070978378006821e-07 1.1793070440531940e-08 -1.4842784643230090e-21 8.3881327815526174e-01 2.8475473631130359e+02 2.3613693762641441e+02 4.2998058371435978e-02 1.5440852458945329e-04 3.1571706563404959e-05
1.5749999999999369e+01 -8.0590854490816469e-06 -2.1506713392877619e-01 -8.8978890574942314e-04 4.3102771916146487e-01 1.4239693948849760e-06 3.8059028592035648e-07 1.1793500567389800e-08 -1.4841399595141710e-21 8.3897049372165988e-01 2.8475473631130183e+02 2.3611335496765511e+02 4.2995321231634402e-02 1.5406583420622200e-04 3.1595902830723178e-05
1.5812499999999369e+01 -8.0592173228627816e-06 -2.1506710027494311e-01 -8.8982212817272294e-04 4.3102768534014257e-01 1.4094587677859460e-06 3.7078577997559200e-07 1.1793909233838950e-08 -1.4841148478911780e-21 8.3912961594828250e-01 2.8475473631130728e+02 2.3608570790308229e+02 4.2992293246520159e-02 1.5371232522421341e-04 3.1624162694100021e-05
1.5874999999999369e+01 -8.0593471843175655e-06 -2.1506706887224741e-01 -8.8985309560399327e-04 4.3102765377283853e-01 1.3938377052643009e-06 3.6129436273234391e-07 1.1794297350385520e-08 -1.4840424214913120e-21 8.3928817478951401e-01 2.8475473631130211e+02 2.3605449120628950e+02 4.2988997862783519e-02 1.5334932411414001e-04 3.1656235980637642e-05
1.5937499999999361e+01 -8.0594714189628689e-06 -2.1506703982127409e-01 -8.8988171086502703e-04 4.3102762456073240e-01 1.3770098848795619e-06 3.5211632538833201e-07 1.1794663203488460e-08 -1.4838310402128900e-21 8.3944415890028445e-01 2.8475473631130819e+02 2.3602013971996939e+02 4.2985453218971223e-02 1.5297816589165790e-04 3.1691995597476801e-05
1.5999999999999361e+01 -8.0595798901450497e-06 -2.1506701317876889e-01 -8.8990791867825142e-04 4.3102759776119642e-01 1.3588985784117181e-06 3.4325834965259167e-07 1.1795006446994929e-08 -1.4837251043519990e-21 8.3959458996202152e-01 2.8475473631130802e+02 2.3598307570405831e+02 4.2981679789702132e-02 1.5260023664354029e-04 3.1731227589511058e-05
1.6062499999999371e+01 -8.0596912253740497e-06 -2.1506698901320651e-01 -8.8993165068142026e-04 4.3102757344336912e-01 1.3394465538312769e-06 3.3472378705033419e-07 1.1795325161568800e-08 -1.4836497233768320e-21 8.3973675878801068e-01 2.8475473631130632e+02 2.3594381444068441e+02 4.2977694830815372e-02 1.5221687104510111e-04 3.1773810191768718e-05
1.6124999999999389e+01 -8.0598139220288472e-06 -2.1506696730349029e-01 -8.8995294707722725e-04 4.3102755158686851e-01 1.3186177900393670e-06 3.2651625894976388e-07 1.1795616941514410e-08 -1.4835307107479291e-21 8.3986881288116211e-01 2.8475473631130359e+02 2.3590284487567121e+02 4.2973520816970992e-02 1.5182935068663609e-04 3.1819486411931900e-05
1.6187499999999400e+01 -8.0599306836337214e-06 -2.1506694795795081e-01 -8.8997189331131894e-04 4.3102753209983719e-01 1.2963987645626200e-06 3.1864439300404982e-07 1.1795884119059260e-08 -1.4833701458628049e-21 8.3998947466184615e-01 2.8475473631130598e+02 2.3586038109361360e+02 4.2969183870227350e-02 1.5143904683334741e-04 3.1867918283715633e-05
1.6249999999999410e+01 -8.0600441150676008e-06 -2.1506693093690199e-01 -8.8998852347993906e-04 4.3102751494318181e-01 1.2727991366939859e-06 3.1111154139662632e-07 1.1796127986743649e-08 -1.4833396490741870e-21 8.4009672488470577e-01 2.8475473631130279e+02 2.3581657231290939e+02 4.2964706030597911e-02 1.5104729947253121e-04 3.1918850456945673e-05
1.6312499999999432e+01 -8.0601533679977712e-06 -2.1506691618290391e-01 -8.9000291071600823e-04 4.3102750006025192e-01 1.2478517040831980e-06 3.0391757744166398e-07 1.1796350260975281e-08 -1.4832975588888560e-21 8.4018956749256957e-01 2.8475473631130410e+02 2.3577152165105801e+02 4.2960110181548723e-02 1.5065537210485271e-04 3.1971969186782908e-05
1.6374999999999439e+01 -8.0602560378724010e-06 -2.1506690357481181e-01 -8.9001516772390060e-04 4.3102748732971558e-01 1.2216143244780550e-06 2.9706364223868151e-07 1.1796553620253879e-08 -1.4832109678213540e-21 8.4026153611893806e-01 2.8475473631130330e+02 2.3572543202478610e+02 4.2955420810360558e-02 1.5026447460305130e-04 3.2026914091561139e-05
1.6437499999999460e+01 -8.0603576368089063e-06 -2.1506689302997289e-01 -8.9002538351572430e-04 4.3102747666886659e-01 1.1941679952457391e-06 2.9054534820331679e-07 1.1796738612794801e-08 -1.4831453577755960e-21 8.4029670557852354e-01 2.8475473631129921e+02 2.3567837164633269e+02 4.2950660985839058e-02 1.4987586473643680e-04 3.2083376464254069e-05
1.6499999999999471e+01 -8.0604523380159452e-06 -2.1506688438998831e-01 -8.9003372043395634e-04 4.3102746791966767e-01 1.1656162941838940e-06 2.8435629137007699e-07 1.1796910957554389e-08 -1.4831257658164550e-21 8.4027420010838172e-01 2.8475473631130802e+02 2.3563040657074541e+02 4.2945855901266497e-02 1.4949074377642601e-04 3.2140990218817771e-05
1.6562499999999481e+01 -8.0605567725098535e-06 -2.1506687752364090e-01 -8.9004030721173883e-04 4.3102746095109967e-01 1.1360843872103630e-06 2.7849094355979559e-07 1.1797071549639970e-08 -1.4830996881920171e-21 8.4021652648778400e-01 2.8475473631130728e+02 2.3558157502094170e+02 4.2941026444301922e-02 1.4911026816989811e-04 3.2199511399587358e-05
1.6624999999999499e+01 -8.0606602867789145e-06 -2.1506687221330631e-01 -8.9004536793731289e-04 4.3102745554498278e-01 1.1057157612085299e-06 2.7293888978196869e-07 1.1797221697986959e-08 -1.4830408808347051e-21 8.4016443629944726e-01 2.8475473631130382e+02 2.3553187306349261e+02 4.2936199964190028e-02 1.4873553537044090e-04 3.2258488482354841e-05
1.6687499999999510e+01 -8.0607522090462198e-06 -2.1506686825106661e-01 -8.9004910939419917e-04 4.3102745149292021e-01 1.0746719520498750e-06 2.6768661944969789e-07 1.1797364987832729e-08 -1.4829781095689289e-21 8.4010169043795557e-01 2.8475473631130808e+02 2.3548136644655031e+02 4.2931401979300177e-02 1.4836760136608060e-04 3.2317510828840053e-05
1.6749999999999531e+01 -8.0608374339214860e-06 -2.1506686541585740e-01 -8.9005175411675666e-04 4.3102744857433262e-01 1.0431287292485620e-06 2.6271762769635021e-07 1.1797503643541871e-08 -1.4829613610587449e-21 8.4003220381368682e-01 2.8475473631130518e+02 2.3543012198127431e+02 4.2926657767141288e-02 1.4800752288062161e-04 3.2376181097435608e-05
1.6812499999999542e+01 -8.0609197411439470e-06 -2.1506686353575200e-01 -8.9005346772067981e-04 4.3102744661696663e-01 1.0112749859493640e-06 2.5801779646353902e-07 1.1797639503828831e-08 -1.4829403605838390e-21 8.3995852120858783e-01 2.8475473631130461e+02 2.3537818319185871e+02 4.2921989982760540e-02 1.4765631961910291e-04 3.2434152410069789e-05
1.6874999999999559e+01 -8.0610066408974263e-06 -2.1506686235182129e-01 -8.9005452047390696e-04 4.3102744536172838e-01 9.7930795331333807e-07 2.5357008049497751e-07 1.1797774937326990e-08 -1.4829137472401911e-21 8.3988223878808832e-01 2.8475473631130183e+02 2.3532583540468659e+02 4.2917423448513327e-02 1.4731493545693119e-04 3.2491074634620408e-05
1.6937499999999570e+01 -8.0610948457678680e-06 -2.1506686163043090e-01 -8.9005513936487636e-04 4.3102744457459607e-01 9.4743038569383182e-07 2.4935522283278478e-07 1.1797911893102650e-08 -1.4828831736846149e-21 8.3980651828492958e-01 2.8475473631130228e+02 2.3527320941596071e+02 4.2912982224261938e-02 1.4698428913731209e-04 3.2546562569405397e-05
1.6999999999999581e+01 -8.0611800882010058e-06 -2.1506686110829490e-01 -8.9005559092216694e-04 4.3102744399195009e-01 9.1584871521468535e-07 2.4535710847194009e-07 1.1798052691614481e-08 -1.4828695654400870e-21 8.3973469371788456e-01 2.8475473631130302e+02 2.3522060738774780e+02 4.2908691567036618e-02 1.4666525402998949e-04 3.2600200803967028e-05
1.7062499999999599e+01 -8.0612622541592285e-06 -2.1506686058040700e-01 -8.9005607165768658e-04 4.3102744340856303e-01 8.8476858966243299e-07 2.4156001261590438e-07 1.1798198602356500e-08 -1.4828518443490020e-21 8.3966853388138096e-01 2.8475473631131513e+02 2.3516832653270529e+02 4.2904573710114663e-02 1.4635866402909031e-04 3.2651642002917892e-05
1.7124999999999609e+01 -8.0613413236385911e-06 -2.1506685982441731e-01 -8.9005680901369899e-04 4.3102744260169312e-01 8.5439090659433249e-07 2.3794647957255419e-07 1.1798351392985600e-08 -1.4828328242682120e-21 8.3960920985240484e-01 2.8475473631130029e+02 2.3511665565559261e+02 4.2900650702143932e-02 1.4606526656301051e-04 3.2700539574556437e-05
1.7187499999999631e+01 -8.0614163911081808e-06 -2.1506685861881350e-01 -8.9005802063504803e-04 4.3102744134959903e-01 8.2490963793151448e-07 2.3450122404434981e-07 1.1798512771140410e-08 -1.4828160557909730e-21 8.3955741537549278e-01 2.8475473631130598e+02 2.3506596053404360e+02 4.2896943765336350e-02 1.4578580106398549e-04 3.2746582439248423e-05
1.7249999999999641e+01 -8.0614916623677040e-06 -2.1506685676556531e-01 -8.9005990437940297e-04 4.3102743945411492e-01 7.9650870181376322e-07 2.3121071137084651e-07 1.1798682688543620e-08 -1.4828057266058619e-21 8.3951231120676151e-01 2.8475473631130541e+02 2.3501656596207030e+02 4.2893473270606143e-02 1.4552096746843740e-04 3.2789445817347923e-05
1.7312499999999659e+01 -8.0615685096162207e-06 -2.1506685407325049e-01 -8.9006264562479880e-04 4.3102743672325600e-01 7.6935808173736608e-07 2.2806034487386819e-07 1.1798862188632309e-08 -1.4827943410275070e-21 8.3947432911139241e-01 2.8475473631130632e+02 2.3496896526067090e+02 4.2890257877477293e-02 1.4527139577095920e-04 3.2828860270547823e-05
1.7374999999999670e+01 -8.0616502435697629e-06 -2.1506685037674861e-01 -8.9006641005643814e-04 4.3102743299168023e-01 7.4361224394992914e-07 2.2503738710979930e-07 1.1799051317746641e-08 -1.4827806624724530e-21 8.3944390508218403e-01 2.8475473631130609e+02 2.3492354481053141e+02 4.2887314067709667e-02 1.4503762633275390e-04 3.2864602163038029e-05
1.7437499999999680e+01 -8.0617272387822520e-06 -2.1506684550475641e-01 -8.9007136830149334e-04 4.3102742808783417e-01 7.1940770693411423e-07 2.2212949843508739e-07 1.1799251113092000e-08 -1.4827578401988790e-21 8.3942129440002089e-01 2.8475473631130342e+02 2.3488061777311239e+02 4.2884660346782150e-02 1.4482020155450780e-04 3.2896357047365582e-05
1.7499999999999702e+01 -8.0617987136376256e-06 -2.1506683931074660e-01 -8.9007766284675532e-04 4.3102742186497173e-01 6.9686100156585426e-07 2.1932520793782490e-07 1.1799462083580171e-08 -1.4827205277686800e-21 8.3940659897645176e-01 2.8475473631130808e+02 2.3484063300646881e+02 4.2882311454883963e-02 1.4461954190585441e-04 3.2923908472399897e-05
1.7562499999999709e+01 -8.0618661539427021e-06 -2.1506683171538910e-01 -8.9008536729259715e-04 4.3102741424364682e-01 6.7606758865028215e-07 2.1661472742610281e-07 1.1799683854971871e-08 -1.4826871674298539e-21 8.3939979512566387e-01 2.8475473631130751e+02 2.3480399767337030e+02 4.2880277861413449e-02 1.4443602659751459e-04 3.2947125344444278e-05
1.7624999999999730e+01 -8.0619315221005577e-06 -2.1506682262580301e-01 -8.9009457483675450e-04 4.3102740513090948e-01 6.5710052043934721e-07 2.1398750490616619e-07 1.1799915688406370e-08 -1.4826857197058910e-21 8.3940076039844802e-01 2.8475473631130808e+02 2.3477108004831410e+02 4.2878570923724539e-02 1.4427000466692321e-04 3.2965836804592667e-05
1.7687499999999741e+01 -8.0619963396981326e-06 -2.1506681197094929e-01 -8.9010535513585527e-04 4.3102739445570831e-01 6.4001061379870037e-07 2.1143401139170811e-07 1.1800157052926720e-08 -1.4826836494266159e-21 8.3940929862232616e-01 2.8475473631130251e+02 2.3474221336495000e+02 4.2877199282591469e-02 1.4412170773760801e-04 3.2979933095611652e-05
1.7749999999999751e+01 -8.0620616499766650e-06 -2.1506679969932549e-01 -8.9011775267125665e-04 4.3102738216669512e-01 6.2482583831025214e-07 2.0894530031168049e-07 1.1800407340988750e-08 -1.4826805821217281e-21 8.3942522794775409e-01 2.8475473631130762e+02 2.3471773096599190e+02 4.2876169368341571e-02 1.4399129533215660e-04 3.2989335973552051e-05
1.7812499999999769e+01 -8.0621327280029252e-06 -2.1506678585745431e-01 -8.9013172196451178e-04 4.3102736831029931e-01 6.1155273743712794e-07 2.0651469663026261e-07 1.1800665998930140e-08 -1.4826772567331911e-21 8.3944871590746961e-01 2.8475473631131030e+02 2.3469784122816910e+02 4.2875481913179067e-02 1.4387889024541019e-04 3.2994075850402093e-05
1.7874999999999780e+01 -8.0622019551308955e-06 -2.1506677040375280e-01 -8.9014730449850734e-04 4.3102735284487359e-01 6.0017656757546286e-07 2.0413606060441900e-07 1.1800931719105170e-08 -1.4826742085921860e-21 8.3947963467895848e-01 2.8475473631130723e+02 2.3468283920240859e+02 4.2875141984493867e-02 1.4378451371913921e-04 3.2994053139439229e-05
1.7937499999999801e+01 -8.0622677432847846e-06 -2.1506675337503131e-01 -8.9016445853245846e-04 4.3102733580723090e-01 5.9066251190404787e-07 2.0180390613011451e-07 1.1801203501508699e-08 -1.4826710104498170e-21 8.3951724365275648e-01 2.8475473631130239e+02 2.3467288408789031e+02 4.2875148635223861e-02 1.4370808838080529e-04 3.2989281968211013e-05
1.7999999999999812e+01 -8.0623297716531577e-06 -2.1506673479694180e-01 -8.9018315829657931e-04 4.3102731722311383e-01 5.8295761153195897e-07 1.9951436592224100e-07 1.1801480865961411e-08 -1.4826676136757300e-21 8.3956032550386150e-01 2.8475473631130382e+02 2.3466818563077160e+02 4.2875499911463527e-02 1.4364947961299529e-04 3.2979802937154249e-05
1.8062499999999829e+01 -8.0623914684014589e-06 -2.1506671476345909e-01 -8.9020330449610476e-04 4.3102729718663407e-01 5.7699252783848240e-07 1.9726474398848200e-07 1.1801761837138210e-08 -1.4826672158398610e-21 8.3960876826099151e-01 2.8475473631130558e+02 2.3466884213228761e+02 4.2876189378145517e-02 1.4360851905221539e-04 3.2965729528046473e-05
1.8124999999999840e+01 -8.0624508297780571e-06 -2.1506669333376380e-01 -8.9022484337718884e-04 4.3102727575703192e-01 5.7268359909434184e-07 1.9505370632102640e-07 1.1802045986513920e-08 -1.4826666613318930e-21 8.3966286952552693e-01 2.8475473631130433e+02 2.3467491189390299e+02 4.2877211025433543e-02 1.4358488665570051e-04 3.2947143867562003e-05
1.8187499999999851e+01 -8.0625080563199505e-06 -2.1506667059796711e-01 -8.9024767719280762e-04 4.3102725302450168e-01 5.6993358828007993e-07 1.9287986305523520e-07 1.1802332264415351e-08 -1.4826658122184690e-21 8.3972243728383400e-01 2.8475473631130279e+02 2.3468639122863499e+02 4.2878555985378063e-02 1.4357825477793920e-04 3.2924173480998113e-05
1.8249999999999869e+01 -8.0625680523819613e-06 -2.1506664667995570e-01 -8.9027168433263959e-04 4.3102722911298119e-01 5.6863530785766195e-07 1.9074340333354451e-07 1.1802618872922730e-08 -1.4826644869699809e-21 8.3978725513242281e-01 2.8475473631130762e+02 2.3470320817393400e+02 4.2880211902703150e-02 1.4358817533975939e-04 3.2897009051879438e-05
1.8312499999999879e+01 -8.0626316647160895e-06 -2.1506662167592369e-01 -8.9029677088442016e-04 4.3102720411876311e-01 5.6867323189251400e-07 1.8864512204911769e-07 1.1802905025259739e-08 -1.4826636845556221e-21 8.3985640991300703e-01 2.8475473631130768e+02 2.3472526563587780e+02 4.2882166862452130e-02 1.4361414794652141e-04 3.2865817900052852e-05
1.8374999999999901e+01 -8.0626975335844851e-06 -2.1506659569746411e-01 -8.9032281879821676e-04 4.3102717815350028e-01 5.6992504395097484e-07 1.8658605766468239e-07 1.1803189912570620e-08 -1.4826635016047210e-21 8.3992917712538873e-01 2.8475473631130171e+02 2.3475242654262689e+02 4.2884406837685220e-02 1.4365559720621289e-04 3.2830778262349222e-05
1.8437499999999911e+01 -8.0627612802990791e-06 -2.1506656887221129e-01 -8.9034970495377290e-04 4.3102715134444530e-01 5.7226458700254193e-07 1.8456779374859931e-07 1.1803473299566900e-08 -1.4826632985154520e-21 8.4000568619416005e-01 2.8475473631131058e+02 2.3478454254524911e+02 4.2886916415900193e-02 1.4371190627928841e-04 3.2792090505762438e-05
1.8499999999999929e+01 -8.0628231273982324e-06 -2.1506654132132949e-01 -8.9037730705074499e-04 4.3102712381283248e-01 5.7556301811326031e-07 1.8259180453396581e-07 1.1803754317561141e-08 -1.4826630421608320e-21 8.4008656847533369e-01 2.8475473631130728e+02 2.3482139175874559e+02 4.2889678759175522e-02 1.4378241848110750e-04 3.2749985885943983e-05
1.8562499999999940e+01 -8.0628830269517300e-06 -2.1506651316544151e-01 -8.9040550176645850e-04 4.3102709567937803e-01 5.7969055628240648e-07 1.8065933470867130e-07 1.1804032318177580e-08 -1.4826626512155470e-21 8.4017148570216571e-01 2.8475473631130512e+02 2.3486274778557271e+02 4.2892676100852060e-02 1.4386640262105391e-04 3.2704693526887371e-05
1.8624999999999950e+01 -8.0629438372010390e-06 -2.1506648454493330e-01 -8.9043415279623428e-04 4.3102706708426702e-01 5.8451826469840699e-07 1.7877095530698459e-07 1.1804306488453240e-08 -1.4826619702762680e-21 8.4026031279916880e-01 2.8475473631130689e+02 2.3490836870691149e+02 4.2895889306192293e-02 1.4396311815872130e-04 3.2656471557225343e-05
1.8687499999999972e+01 -8.0630060210363753e-06 -2.1506645557484069e-01 -8.9046314171810760e-04 4.3102703814239862e-01 5.8991919538960839e-07 1.7692665418017240e-07 1.1804576349706379e-08 -1.4826618072131410e-21 8.4035292443359233e-01 2.8475473631130620e+02 2.3495797624061291e+02 4.2899298712231637e-02 1.4407174729773610e-04 3.2605583410051521e-05
1.8749999999999979e+01 -8.0630674045621655e-06 -2.1506642637258169e-01 -8.9049235529593362e-04 4.3102700897102281e-01 5.9576969108999358e-07 1.7512631825594561e-07 1.1804841825147581e-08 -1.4826616445774679e-21 8.4044918893098353e-01 2.8475473631130632e+02 2.3501129138964450e+02 4.2902884776514529e-02 1.4419146127267810e-04 3.2552274079950958e-05
1.8812500000000000e+01 -8.0631275440244114e-06 -2.1506639704583319e-01 -8.9052168481432972e-04 4.3102697967735693e-01 6.0194974120616721e-07 1.7336867059271669e-07 1.1805102587469939e-08 -1.4826614702668540e-21 8.4054896727437411e-01 2.8475473631130922e+02 2.3506802361457650e+02 4.2906627447245757e-02 1.4432140561601619e-04 3.2496803678449069e-05
1.8875000000000011e+01 -8.0631917373265136e-06 -2.1506636771502591e-01 -8.9055100779462395e-04 4.3102695038198718e-01 6.0834407186105331e-07 1.7165155114953839e-07 1.1805357624170400e-08 -1.4826612417931750e-21 8.4065211306648868e-01 2.8475473631131001e+02 2.3512786890231681e+02 4.2910505937456322e-02 1.4446073185723929e-04 3.2439444686547363e-05
1.8937500000000021e+01 -8.0632538466500588e-06 -2.1506633848883591e-01 -8.9058021818281315e-04 4.3102692119293790e-01 6.1484356168133717e-07 1.6997252430290730e-07 1.1805607358077529e-08 -1.4826608354316430e-21 8.4075847221393707e-01 2.8475473631130399e+02 2.3519051444819030e+02 4.2914500293446331e-02 1.4460857557499661e-04 3.2380443456458442e-05
1.9000000000000039e+01 -8.0633147414532274e-06 -2.1506630946645580e-01 -8.9060921720673111e-04 4.3102689220929358e-01 6.2134583902585423e-07 1.6832913720443031e-07 1.1805851595371000e-08 -1.4826600732312400e-21 8.4086788586143035e-01 2.8475473631130939e+02 2.3525563604750039e+02 4.2918590572572739e-02 1.4476406418069580e-04 3.2320051987360233e-05
1.9062500000000050e+01 -8.0633763118579774e-06 -2.1506628073139819e-01 -8.9063792410803662e-04 4.3102686351460018e-01 6.2775370089912242e-07 1.6671655132642949e-07 1.1806090051824270e-08 -1.4826590171479250e-21 8.4098046602680476e-01 2.8475473631130842e+02 2.3532290719340540e+02 4.2922757112486568e-02 1.4492626890705700e-04 3.2258519678295963e-05
1.9125000000000071e+01 -8.0634355129143897e-06 -2.1506625236674379e-01 -8.9066625175888970e-04 4.3102683519137708e-01 6.3397702125147239e-07 1.6513079097381089e-07 1.1806322931514151e-08 -1.4826571674311440e-21 8.4109641212099517e-01 2.8475473631130478e+02 2.3539200798010449e+02 4.2926980981026611e-02 1.4509433327025069e-04 3.2196079584013087e-05
1.9187500000000082e+01 -8.0634931652998188e-06 -2.1506622446613960e-01 -8.9069410825186573e-04 4.3102680733321452e-01 6.3993381684059270e-07 1.6356803448555120e-07 1.1806549921014421e-08 -1.4826517642222271e-21 8.4121553421409845e-01 2.8475473631130751e+02 2.3546261432144851e+02 4.2931242957419347e-02 1.4526740049189681e-04 3.2132977162347087e-05
1.9250000000000099e+01 -8.0635497902411862e-06 -2.1506619710262179e-01 -8.9072142389191498e-04 4.3102678001287159e-01 6.4554948160152514e-07 1.6202337658057180e-07 1.1806770815403470e-08 -1.4826311817979270e-21 8.4133764262183119e-01 2.8475473631130183e+02 2.3553439959113621e+02 4.2935525224184867e-02 1.4544462010099919e-04 3.2069431476156047e-05
1.9312500000000110e+01 -8.0636073396863862e-06 -2.1506617034687689e-01 -8.9074812506105842e-04 4.3102675330109641e-01 6.5075790457859905e-07 1.6049303805724480e-07 1.1806985384959270e-08 -1.4825758755022331e-21 8.4146254730294867e-01 2.8475473631130660e+02 2.3560704604009601e+02 4.2939810285965753e-02 1.4562518206748579e-04 3.2005663045486987e-05
1.9375000000000121e+01 -8.0636615589586195e-06 -2.1506614423601539e-01 -8.9077418068333580e-04 4.3102672723409702e-01 6.5550153657421335e-07 1.5897366292407279e-07 1.1807194051011290e-08 -1.4824690216665479e-21 8.4159011170470321e-01 2.8475473631130671e+02 2.3568025148840161e+02 4.2944082616088682e-02 1.4580822591655991e-04 3.1941851678441413e-05
1.9437500000000139e+01 -8.0637164302305760e-06 -2.1506611883249971e-01 -8.9079952305986144e-04 4.3102670187452657e-01 6.5973030322083730e-07 1.5746201592667989e-07 1.1807396360123360e-08 -1.4824565847153210e-21 8.4172068503995978e-01 2.8475473631130478e+02 2.3575371015073000e+02 4.2948325747191533e-02 1.4599296125851190e-04 3.1878213375482243e-05
1.9500000000000149e+01 -8.0637712843424565e-06 -2.1506609416548081e-01 -8.9082412763605995e-04 4.3102667725152349e-01 6.6340315180333300e-07 1.5595561340462721e-07 1.1807592367928661e-08 -1.4824420480345239e-21 8.4185417388637529e-01 2.8475473631130728e+02 2.3582710964310240e+02 4.2952526105213780e-02 1.4617863233916731e-04 3.1814894730790797e-05
1.9562500000000171e+01 -8.0638260785379046e-06 -2.1506607027211899e-01 -8.9084795703341265e-04 4.3102665340213070e-01 6.6648791721347951e-07 1.5445246467014579e-07 1.1807782191217220e-08 -1.4824178625562849e-21 8.4199035255881183e-01 2.8475473631130160e+02 2.3590016699467199e+02 4.2956669783542033e-02 1.4636449347724839e-04 3.1752066757426068e-05
1.9625000000000181e+01 -8.0638808563743327e-06 -2.1506604717540759e-01 -8.9087098758179378e-04 4.3102663034921612e-01 6.6896138484161699e-07 1.5295104133787061e-07 1.1807965806653299e-08 -1.4823718039970580e-21 8.4212931182103756e-01 2.8475473631130762e+02 2.3597264491958529e+02 4.2960744383352088e-02 1.4654985037772651e-04 3.1689871915393517e-05
1.9687500000000199e+01 -8.0639343847144691e-06 -2.1506602489165280e-01 -8.9089320403295906e-04 4.3102660810865479e-01 6.7081023716219418e-07 1.5145257832077461e-07 1.1808143354567030e-08 -1.4822884743978799e-21 8.4227124559623101e-01 2.8475473631130330e+02 2.3604428157948109e+02 4.2964738466597867e-02 1.4673402478500549e-04 3.1628440364318052e-05
1.9750000000000210e+01 -8.0639865255458538e-06 -2.1506600343168950e-01 -8.9091459816215742e-04 4.3102658669128552e-01 6.7202960763593976e-07 1.4995878512340411e-07 1.1808315234957411e-08 -1.4821467030362440e-21 8.4241587241022997e-01 2.8475473631130478e+02 2.3611480122894611e+02 4.2968641496728438e-02 1.4691636080828269e-04 3.1567889266285193e-05
1.9812500000000220e+01 -8.0640356796081592e-06 -2.1506598278088040e-01 -8.9093518598285849e-04 4.3102656608231782e-01 6.7262304465823457e-07 1.4847158003845021e-07 1.1808481862746330e-08 -1.4819968055964430e-21 8.4256335939262328e-01 2.8475473631130188e+02 2.3618400554435729e+02 4.2972444774216717e-02 1.4709625396296591e-04 3.1508305517146037e-05
1.9875000000000242e+01 -8.0640848067723659e-06 -2.1506596292959751e-01 -8.9095497356752012e-04 4.3102654627184572e-01 6.7260249246914494e-07 1.4699482149511740e-07 1.1808643094340819e-08 -1.4819761803896329e-21 8.4271366703221884e-01 2.8475473631130438e+02 2.3625168145563600e+02 4.2976139460119037e-02 1.4727312534505981e-04 3.1449796061194438e-05
1.9937500000000249e+01 -8.0641338810802818e-06 -2.1506594386785419e-01 -8.9097397535696770e-04 4.3102652724986601e-01 6.7198697410248025e-07 1.4553200655284671e-07 1.1808799048037820e-08 -1.4819582454940360e-21 8.4286646998746251e-01 2.8475473631130541e+02 2.3631762419541280e+02 4.2979717965656999e-02 1.4744643043410191e-04 3.1392440583732922e-05
2.0000000000000270e+01 -8.0641803267302591e-06 -2.1506592555308451e-01 -8.9099223302519241e-04 4.3102650897365558e-01 6.7080243583949143e-07 1.4408771497532761e-07 1.1808950529456400e-08 -1.4819433709922069e-21 8.4302191533257642e-01 2.8475473631130711e+02 2.3638165131909579e+02 4.2983174875594853e-02 1.4761566878876650e-04 3.1336275475742870e-05
2.0062500000000281e+01 -8.0642267701090616e-06 -2.1506590795580979e-01 -8.9100977603540619e-04 4.3102649141357108e-01 6.6908106502483914e-07 1.4266780536261229e-07 1.1809097681346390e-08 -1.4819317045180630e-21 8.4317970746488213e-01 2.8475473631130887e+02 2.3644362052319221e+02 4.2986504436226002e-02 1.4778037078606410e-04 3.1281361562740618e-05
2.0125000000000291e+01 -8.0642716441033999e-06 -2.1506589103981719e-01 -8.9102664188444951e-04 4.3102647453329779e-01 6.6685947951072634e-07 1.4127737987511251e-07 1.1809241177039700e-08 -1.4819231554251250e-21 8.4333946342409660e-01 2.8475473631130802e+02 2.3650339000119300e+02 4.2989702326256207e-02 1.4794011592944421e-04 3.1227730821066937e-05
2.0187500000000309e+01 -8.0643168881340712e-06 -2.1506587476226810e-01 -8.9104287248267268e-04 4.3102645828981712e-01 6.6417886804097102e-07 1.3992327419192879e-07 1.1809381251547420e-08 -1.4819173813581981e-21 8.4350117264378077e-01 2.8475473631130922e+02 2.3656084120980560e+02 4.2992765200713927e-02 1.4809453697707211e-04 3.1175399810195129e-05
2.0250000000000320e+01 -8.0643599174227402e-06 -2.1506585907446679e-01 -8.9105851850124673e-04 4.3102644263422019e-01 6.6108299975663014e-07 1.3861157305798630e-07 1.1809518610633570e-08 -1.4819138426019720e-21 8.4366434697286630e-01 2.8475473631130330e+02 2.3661587330531080e+02 4.2995690172582438e-02 1.4824325131737340e-04 3.1124390863974998e-05
2.0312500000000341e+01 -8.0644058835234948e-06 -2.1506584392193689e-01 -8.9107363261367123e-04 4.3102642751207859e-01 6.5761692901708493e-07 1.3734702645347821e-07 1.1809653264177459e-08 -1.4819118613780211e-21 8.4382820549392079e-01 2.8475473631130518e+02 2.3666840163510841e+02 4.2998475341931790e-02 1.4838595441934771e-04 3.1074710391810563e-05
2.0375000000000352e+01 -8.0644533058385202e-06 -2.1506582925133710e-01 -8.9108826968904275e-04 4.3102641286989613e-01 6.5382652535768229e-07 1.3613472122185279e-07 1.1809785902116610e-08 -1.4819107260917159e-21 8.4399149081103497e-01 2.8475473631130268e+02 2.3671835778436520e+02 4.3001120017169769e-02 1.4852237748365639e-04 3.1026341528217237e-05
2.0437500000000369e+01 -8.0644985644754209e-06 -2.1506581500537861e-01 -8.9110248449654819e-04 4.3102639865006043e-01 6.4975703367202736e-07 1.3497907650489410e-07 1.1809917387760519e-08 -1.4819098595836549e-21 8.4415407955843214e-01 2.8475473631130421e+02 2.3676568880565810e+02 4.3003623816753871e-02 1.4865226553894141e-04 3.0979266826973029e-05
2.0500000000000380e+01 -8.0645422666412897e-06 -2.1506580113789689e-01 -8.9111632563184317e-04 4.3102638480616312e-01 6.4545180559080758e-07 1.3388283311311790e-07 1.1810048016871139e-08 -1.4819091575932171e-21 8.4431654755176855e-01 2.8475473631130842e+02 2.3681035634551949e+02 4.3005987082999693e-02 1.4877543390267930e-04 3.0933462199658941e-05
2.0562500000000391e+01 -8.0645837433994631e-06 -2.1506578759732931e-01 -8.9112984183916440e-04 4.3102637128663868e-01 6.4095188068860975e-07 1.3284904703379149e-07 1.1810178470120380e-08 -1.4819085857860650e-21 8.4447871965064925e-01 2.8475473631130211e+02 2.3685233538193060e+02 4.3008210657702342e-02 1.4889171760456969e-04 3.0888897184300112e-05
2.0625000000000409e+01 -8.0646251983805685e-06 -2.1506577434372481e-01 -8.9114307198639954e-04 4.3102635805166589e-01 6.3629487226559055e-07 1.3187910490312661e-07 1.1810308963661270e-08 -1.4819081409558731e-21 8.4463920502781620e-01 2.8475473631130728e+02 2.3689161316889070e+02 4.3010295673363487e-02 1.4900100439342541e-04 3.0845545558847827e-05
2.0687500000000419e+01 -8.0646654932162807e-06 -2.1506576133864869e-01 -8.9115605612559413e-04 4.3102634506254289e-01 6.3151435638423976e-07 1.3097356999981709e-07 1.1810439418518740e-08 -1.4819078069147370e-21 8.4479762993731977e-01 2.8475473631130581e+02 2.3692818828533819e+02 4.3012243659526800e-02 1.4910319776808610e-04 3.0803379613389927e-05
2.0750000000000441e+01 -8.0647042684739250e-06 -2.1506574852818411e-01 -8.9116884727073503e-04 4.3102633226516529e-01 6.2663962671578617e-07 1.3013213975733969e-07 1.1810570016963890e-08 -1.4819074629608089e-21 8.4495320423798093e-01 2.8475473631130649e+02 2.3696206795332051e+02 4.3014057513763970e-02 1.4919824027867599e-04 3.0762345047259639e-05
2.0812500000000451e+01 -8.0647422931215679e-06 -2.1506573589541261e-01 -8.9118146163590843e-04 4.3102631964286597e-01 6.2169506852535103e-07 1.2935302968584401e-07 1.1810700745376560e-08 -1.4819072135509059e-21 8.4510552206500389e-01 2.8475473631130450e+02 2.3699327017901439e+02 4.3015739054551097e-02 1.4928611546169190e-04 3.0722421208509100e-05
2.0875000000000469e+01 -8.0647796995525480e-06 -2.1506572340110819e-01 -8.9119393632825547e-04 4.3102630715619611e-01 6.1670013974017808e-07 1.2863294789327121e-07 1.1810831554417071e-08 -1.4819070849377741e-21 8.4525431702745213e-01 2.8475473631130490e+02 2.3702181909633131e+02 4.3017292002062377e-02 1.4936686012105921e-04 3.0683545649156247e-05
2.0937500000000480e+01 -8.0648153208222165e-06 -2.1506571103732311e-01 -8.9120628112981178e-04 4.3102629479722032e-01 6.1166947353246822e-07 1.2796789982523191e-07 1.1810962341399250e-08 -1.4819069712030320e-21 8.4539960653254609e-01 2.8475473631130347e+02 2.3704774601481370e+02 4.3018718862137248e-02 1.4944051746803850e-04 3.0645695236890392e-05
2.1000000000000490e+01 -8.0648488958272703e-06 -2.1506569875698131e-01 -8.9121854094296332e-04 4.3102628251872149e-01 6.0661281683563194e-07 1.2735264328134101e-07 1.1811093163146409e-08 -1.4819068666803190e-21 8.4554131136353217e-01 2.8475473631130882e+02 2.3707108888716101e+02 4.3020024179713262e-02 1.4950713901911190e-04 3.0608813187216582e-05
2.1062500000000512e+01 -8.0648817460533920e-06 -2.1506568657915071e-01 -8.9123069493020585e-04 4.3102627034024737e-01 6.0153531351024732e-07 1.2678082545834459e-07 1.1811223547950470e-08 -1.4819067659217320e-21 8.4567951842271150e-01 2.8475473631130609e+02 2.3709188957891141e+02 4.3021210503883058e-02 1.4956686670980341e-04 3.0572882122413883e-05
2.1125000000000519e+01 -8.0649125185007112e-06 -2.1506567449579089e-01 -8.9124275234944651e-04 4.3102625825352908e-01 5.9643845418487941e-07 1.2624659396542339e-07 1.1811353353618100e-08 -1.4819066661960010e-21 8.4581429757442061e-01 2.8475473631130490e+02 2.3711019471999779e+02 4.3022281872421353e-02 1.4961982918282199e-04 3.0537860825008093e-05
2.1187500000000540e+01 -8.0649444113598686e-06 -2.1506566250876591e-01 -8.9125471151059747e-04 4.3102624626070579e-01 5.9132010558469524e-07 1.2574318997982589e-07 1.1811481975530410e-08 -1.4819065665397959e-21 8.4594574303435044e-01 2.8475473631130473e+02 2.3712605536850680e+02 4.3023241667695881e-02 1.4966617885722849e-04 3.0503738982903240e-05
2.1250000000000551e+01 -8.0649779759060763e-06 -2.1506565060643709e-01 -8.9126658419284019e-04 4.3102623435035209e-01 5.8617490225099874e-07 1.2526333044704009e-07 1.1811609227023921e-08 -1.4819064665201680e-21 8.4607405323795037e-01 2.8475473631130490e+02 2.3713952598635871e+02 4.3024095068418783e-02 1.4970611754970491e-04 3.0470464091154739e-05
2.1312500000000561e+01 -8.0650107661580929e-06 -2.1506563879962570e-01 -8.9127835754251275e-04 4.3102622253311978e-01 5.8099494921644447e-07 1.2480000871092310e-07 1.1811734950405460e-08 -1.4819063654389230e-21 8.4619927640837245e-01 2.8475473631130251e+02 2.3715066328498381e+02 4.3024845981563913e-02 1.4973983762839161e-04 3.0438021427933848e-05
2.1375000000000579e+01 -8.0650434446642393e-06 -2.1506562709281929e-01 -8.9129002892458494e-04 4.3102621081373732e-01 5.7577031657106883e-07 1.2434594713475999e-07 1.1811859042092109e-08 -1.4819062645707101e-21 8.4632155785637608e-01 2.8475473631130973e+02 2.3715952938581620e+02 4.3025499112709337e-02 1.4976755911050250e-04 3.0406379654014312e-05
2.1437500000000590e+01 -8.0650760853057141e-06 -2.1506561550384129e-01 -8.9130157752356320e-04 4.3102619921024887e-01 5.7048962636480623e-07 1.2389318387045059e-07 1.1811981245479499e-08 -1.4819061637229530e-21 8.4644107668939639e-01 2.8475473631130632e+02 2.3716618754918019e+02 4.3026058585683757e-02 1.4978953776072351e-04 3.0375527472653812e-05
2.1500000000000611e+01 -8.0651082362417854e-06 -2.1506560404565880e-01 -8.9131299389774330e-04 4.3102618773567569e-01 5.6514075069000036e-07 1.2343466913023620e-07 1.1812101314213191e-08 -1.4819060629871959e-21 8.4655789837444795e-01 2.8475473631130552e+02 2.3717070568416830e+02 4.3026529198526918e-02 1.4980603634417270e-04 3.0345444025074899e-05
2.1562500000000622e+01 -8.0651414302969984e-06 -2.1506559272981260e-01 -8.9132426380924862e-04 4.3102617640183288e-01 5.5971111325864827e-07 1.2296371764892750e-07 1.1812218871169800e-08 -1.4819059626784169e-21 8.4667232676534188e-01 2.8475473631130609e+02 2.3717315405958601e+02 4.3026915467075877e-02 1.4981732397237679e-04 3.0316122743871991e-05
2.1625000000000639e+01 -8.0651754746061521e-06 -2.1506558157477451e-01 -8.9133537079075914e-04 4.3102616522730952e-01 5.5418834510197704e-07 1.2247406332320041e-07 1.1812333758043810e-08 -1.4819058623718861e-21 8.4678430227613977e-01 2.8475473631130541e+02 2.3717360683265210e+02 4.3027222036512422e-02 1.4982368185514891e-04 3.0287555841959750e-05
2.1687500000000650e+01 -8.0652076265566826e-06 -2.1506557057699019e-01 -8.9134631858368482e-04 4.3102615420853779e-01 5.4856008051630921e-07 1.2195936131346151e-07 1.1812446333960081e-08 -1.4819057620605511e-21 8.4689398626732326e-01 2.8475473631130251e+02 2.3717214135770371e+02 4.3027454740780777e-02 1.4982540215912861e-04 3.0259711485528360e-05
2.1750000000000661e+01 -8.0652383232243533e-06 -2.1506555975404790e-01 -8.9135708858622902e-04 4.3102614336343881e-01 5.4281460903763480e-07 1.2141404709191069e-07 1.1812556562471180e-08 -1.4819056617416251e-21 8.4700224955273407e-01 2.8475473631130319e+02 2.3716883774539119e+02 4.3027618278482373e-02 1.4982279704785589e-04 3.0232588987999639e-05
2.1812500000000679e+01 -8.0652681758359164e-06 -2.1506554912725509e-01 -8.9136765938645625e-04 4.3102613271353712e-01 5.3694143537914185e-07 1.2083323764651009e-07 1.1812664131917619e-08 -1.4819055614123921e-21 8.4710925093215927e-01 2.8475473631130302e+02 2.3716378081207549e+02 4.3027717049846682e-02 1.4981616113645381e-04 3.0206194539016740e-05
2.1875000000000689e+01 -8.0652969553190500e-06 -2.1506553871562681e-01 -8.9137801368775629e-04 4.3102612227804071e-01 5.3093142655955297e-07 1.2021224259272901e-07 1.1812768951217189e-08 -1.4819054610705270e-21 8.4721514970990697e-01 2.8475473631130978e+02 2.3715705781558430e+02 4.3027755613052630e-02 1.4980580846881279e-04 3.0180536247609881e-05
2.1937500000000711e+01 -8.0653242421218450e-06 -2.1506552852011701e-01 -8.9138815025484634e-04 4.3102611205803598e-01 5.2477668286015132e-07 1.1954694754814940e-07 1.1812871215025150e-08 -1.4819053609237330e-21 8.4731993213075296e-01 2.8475473631130450e+02 2.3714875865119160e+02 4.3027739488050817e-02 1.4979205158080090e-04 3.0155598190913939e-05
2.2000000000000721e+01 -8.0653520188555830e-06 -2.1506551857083561e-01 -8.9139803811727068e-04 4.3102610208390552e-01 5.1847094269587360e-07 1.1883386799967800e-07 1.1812970667565620e-08 -1.4819052611129380e-21 8.4742359748114160e-01 2.8475473631130859e+02 2.3713897798652670e+02 4.3027672360354402e-02 1.4977520480407081e-04 3.0131413277406698e-05
2.2062500000000739e+01 -8.0653802987049349e-06 -2.1506550886905770e-01 -8.9140767858457795e-04 4.3102609235699341e-01 5.1200968047801467e-07 1.1806980028738090e-07 1.1813067386260710e-08 -1.4819051613417009e-21 8.4752615839343781e-01 2.8475473631130632e+02 2.3712781261790519e+02 4.3027559501874590e-02 1.4975557377702229e-04 3.0107975309239649e-05
2.2125000000000750e+01 -8.0654081761741194e-06 -2.1506549942896619e-01 -8.9141705567559253e-04 4.3102608289167688e-01 5.0538999429581777e-07 1.1725191518874650e-07 1.1813161569432430e-08 -1.4819050615893850e-21 8.4762764142717262e-01 2.8475473631130239e+02 2.3711536161551109e+02 4.3027405565003791e-02 1.4973348275068549e-04 3.0085289787428849e-05
2.2187500000000760e+01 -8.0654345789445770e-06 -2.1506549025549540e-01 -8.9142616681707335e-04 4.3102607369308049e-01 4.9861091337615396e-07 1.1637815202339661e-07 1.1813253569831381e-08 -1.4819049617013989e-21 8.4772802296463012e-01 2.8475473631130802e+02 2.3710172640963421e+02 4.3027215552462549e-02 1.4970923929811771e-04 3.0063355309305771e-05
2.2250000000000782e+01 -8.0654606873476582e-06 -2.1506548134794110e-01 -8.9143501217311743e-04 4.3102606476062338e-01 4.9167339579613933e-07 1.1544699136714010e-07 1.1813343423859399e-08 -1.4819048646478880e-21 8.4782722384283427e-01 2.8475473631130291e+02 2.3708701057780979e+02 4.3026994207785649e-02 1.4968313919956470e-04 3.0042178075103432e-05
2.2312500000000789e+01 -8.0654866627449623e-06 -2.1506547271136889e-01 -8.9144358608872932e-04 4.3102605609961092e-01 4.8458014376523736e-07 1.1445686180806759e-07 1.1813431315375479e-08 -1.4819047677201460e-21 8.4792530962674040e-01 2.8475473631130592e+02 2.3707132008992929e+02 4.3026745995507529e-02 1.4965547260577451e-04 3.0021764679357709e-05
2.2375000000000810e+01 -8.0655118214459126e-06 -2.1506546435719820e-01 -8.9145187803981514e-04 4.3102604772149672e-01 4.7733606070728650e-07 1.1340671738032250e-07 1.1813517416836690e-08 -1.4819046707664139e-21 8.4802236371177175e-01 2.8475473631130541e+02 2.3705476064923869e+02 4.3026475006334240e-02 1.4962652164575701e-04 3.0002126639348159e-05
2.2437500000000821e+01 -8.0655365387065079e-06 -2.1506545628587179e-01 -8.9145988733693770e-04 4.3102603962689451e-01 4.6994814864258032e-07 1.1229615874923740e-07 1.1813601929731190e-08 -1.4819045737793589e-21 8.4811848265947498e-01 2.8475473631130330e+02 2.3703743916852579e+02 4.3026185692914998e-02 1.4959657180493169e-04 2.9983265866938390e-05
2.2500000000000831e+01 -8.0655608891618877e-06 -2.1506544850111931e-01 -8.9146761248737512e-04 4.3102603181969368e-01 4.6242535990027362e-07 1.1112494451476629e-07 1.1813684978400850e-08 -1.4819044767569191e-21 8.4821377435818435e-01 2.8475473631130859e+02 2.3701946247948510e+02 4.3025882096721368e-02 1.4956588208967341e-04 2.9965190211507801e-05
2.2562500000000849e+01 -8.0655840751596516e-06 -2.1506544099673780e-01 -8.9147505896669912e-04 4.3102602429375092e-01 4.5477891237709438e-07 1.0989361834295420e-07 1.1813766930154280e-08 -1.4819043796970639e-21 8.4830835614110900e-01 2.8475473631130347e+02 2.3700093635813741e+02 4.3025568415131013e-02 1.4953470126136250e-04 2.9947897883695701e-05
2.2625000000000860e+01 -8.0656061839500529e-06 -2.1506543376057460e-01 -8.9148223938735149e-04 4.3102601703707299e-01 4.4702213913316329e-07 1.0860323415837191e-07 1.1813848089132040e-08 -1.4819042825983321e-21 8.4840235313869150e-01 2.8475473631130450e+02 2.3698196582602930e+02 4.3025248941054833e-02 1.4950326802848631e-04 2.9931380218691111e-05
2.2687500000000881e+01 -8.0656277550920389e-06 -2.1506542678536009e-01 -8.9148916092233305e-04 4.3102601004239888e-01 4.3917022586742050e-07 1.0725524009422050e-07 1.1813928546314380e-08 -1.4819041854584020e-21 8.4849589656359758e-01 2.8475473631130160e+02 2.3696265382591011e+02 4.3024927635640517e-02 1.4947181712146701e-04 2.9915633078062091e-05
2.2750000000000892e+01 -8.0656488353589536e-06 -2.1506542006382701e-01 -8.9149583106798512e-04 4.3102600330259289e-01 4.3124023172904801e-07 1.0585158568872440e-07 1.1814008592411670e-08 -1.4819040882743421e-21 8.4858912188570224e-01 2.8475473631130382e+02 2.3694310140087879e+02 4.3024607928030582e-02 1.4944055600764469e-04 2.9900661399037032e-05
2.2812500000000909e+01 -8.0656712079536888e-06 -2.1506541357784020e-01 -8.9150226965835247e-04 4.3102599679959203e-01 4.2325104581006548e-07 1.0439479269786949e-07 1.1814088154683280e-08 -1.4819039910429981e-21 8.4868216694500487e-01 2.8475473631130211e+02 2.3692340569355969e+02 4.3024293677004881e-02 1.4940967767834769e-04 2.9886455118882629e-05
2.2875000000000920e+01 -8.0656924701179202e-06 -2.1506540731122051e-01 -8.9150849212643753e-04 4.3102599051722512e-01 4.1522318312232272e-07 1.0288768695566220e-07 1.1814168209533180e-08 -1.4819038937299661e-21 8.4879200021717327e-01 2.8475473631130592e+02 2.3690365995795730e+02 4.3023988721615877e-02 1.4937936261211061e-04 2.9872986939441611e-05
2.2937500000000931e+01 -8.0657145948881622e-06 -2.1506540124993881e-01 -8.9151451159719618e-04 4.3102598444150442e-01 4.0717851181546241e-07 1.0133363444815230e-07 1.1814247178619721e-08 -1.4819037962338900e-21 8.4890311841840738e-01 2.8475473631130347e+02 2.3688395343733239e+02 4.3023695680149687e-02 1.4934977939103431e-04 2.9860264228793690e-05
2.3000000000000949e+01 -8.0657354976705206e-06 -2.1506539538247821e-01 -8.9152034061299248e-04 4.3102597856090230e-01 3.9914011958169370e-07 9.9736397119299573e-08 1.1814326386485471e-08 -1.4819036984334680e-21 8.4901470475229701e-01 2.8475473631130461e+02 2.3686437151783389e+02 4.3023417492830222e-02 1.4932107381756339e-04 2.9848274393153289e-05
2.3062500000000959e+01 -8.0657558379478635e-06 -2.1506538968850480e-01 -8.9152599949498927e-04 4.3102597285511002e-01 3.9113206408240609e-07 9.8100318403959767e-08 1.1814406095287140e-08 -1.4819036003119800e-21 8.4912684878378120e-01 2.8475473631130052e+02 2.3684499421221591e+02 4.3023156902572503e-02 1.4929337117801079e-04 2.9837005245391069e-05
2.3125000000000981e+01 -8.0657768049097067e-06 -2.1506538414865720e-01 -8.9153150796646770e-04 4.3102596730475079e-01 3.8317888088835771e-07 9.6429971812789388e-08 1.1814486300743730e-08 -1.4819035030832910e-21 8.4923963027195704e-01 2.8475473631130541e+02 2.3682589726412570e+02 4.3022916302935137e-02 1.4926678722566801e-04 2.9826446784571649e-05
2.3187500000000991e+01 -8.0657974286241620e-06 -2.1506537874024900e-01 -8.9153688900785297e-04 4.3102596188712022e-01 3.7530549436168752e-07 9.4730602418277325e-08 1.1814567285450980e-08 -1.4819034067164170e-21 8.4935312188907541e-01 2.8475473631130450e+02 2.3680714998057320e+02 4.3022698219741431e-02 1.4924141733871140e-04 2.9816576887541891e-05
2.3250000000001009e+01 -8.0658173039713644e-06 -2.1506537344534199e-01 -8.9154215953970105e-04 4.3102595658428089e-01 3.6753681018896409e-07 9.3007771098179759e-08 1.1814649227513810e-08 -1.4819033104892269e-21 8.4946739008778971e-01 2.8475473631130609e+02 2.3678881556631941e+02 4.3022504470605398e-02 1.4921733866904549e-04 2.9807381260182301e-05
2.3312500000001020e+01 -8.0658361629488052e-06 -2.1506536823730199e-01 -8.9154734642606928e-04 4.3102595136951238e-01 3.5989718663843049e-07 9.1267105142628810e-08 1.1814732393649859e-08 -1.4819032142435620e-21 8.4958249540846542e-01 2.8475473631130478e+02 2.3677095140132579e+02 4.3022337101912778e-02 1.4919461324592061e-04 2.9798836760586959e-05
2.3375000000001030e+01 -8.0658546601126414e-06 -2.1506536310177479e-01 -8.9155246531695239e-04 4.3102594622846280e-01 3.5241013191386561e-07 8.9514240791496293e-08 1.1814816776076620e-08 -1.4819031179776679e-21 8.4969849260031394e-01 2.8475473631130751e+02 2.3675361000622780e+02 4.3022197368078899e-02 1.4917329017449181e-04 2.9790930208941979e-05
2.3437500000001052e+01 -8.0658728011168533e-06 -2.1506535801012081e-01 -8.9155754317023705e-04 4.3102594113234838e-01 3.4509802005750729e-07 8.7755109095197933e-08 1.1814902548950240e-08 -1.4819030216895850e-21 8.4981543069177168e-01 2.8475473631130478e+02 2.3673683848985200e+02 4.3022086706407552e-02 1.4915340000455919e-04 2.9783640433452661e-05
2.3500000000001059e+01 -8.0658900813727962e-06 -2.1506535294551321e-01 -8.9156259633121275e-04 4.3102593606427392e-01 3.3798173467383869e-07 8.5995512376532113e-08 1.1814989842098570e-08 -1.4819029253764649e-21 8.4993335305845774e-01 2.8475473631130359e+02 2.3672067821741251e+02 4.3022005978949888e-02 1.4913495553790790e-04 2.9776948284965740e-05
2.3562500000001080e+01 -8.0659094050303317e-06 -2.1506534788924930e-01 -8.9156764550893082e-04 4.3102593100546838e-01 3.3108035279666792e-07 8.4241098475933325e-08 1.1815078362184860e-08 -1.4819028290351460e-21 8.5005229751049161e-01 2.8475473631130433e+02 2.3670516477541449e+02 4.3021955696198599e-02 1.4911796032607589e-04 2.9770844093920951e-05
2.3625000000001091e+01 -8.0659273239687442e-06 -2.1506534281572379e-01 -8.9157271410236630e-04 4.3102592593020350e-01 3.2441082656005798e-07 8.2497415401534246e-08 1.1815168643272511e-08 -1.4819027326626310e-21 8.5017229639584901e-01 2.8475473631130433e+02 2.3669032924246139e+02 4.3021936855195501e-02 1.4910239599972441e-04 2.9765291595410741e-05
2.3687500000001101e+01 -8.0659469678540853e-06 -2.1506533771794301e-01 -8.9157780884254042e-04 4.3102592083150931e-01 3.1798769208804092e-07 8.0769613033645181e-08 1.1815260284567241e-08 -1.4819026362560120e-21 8.5029337673082483e-01 2.8475473631130382e+02 2.3667619937761651e+02 4.3021948915476227e-02 1.4908824022473891e-04 2.9760293068874639e-05
2.3750000000001119e+01 -8.0659660179589525e-06 -2.1506533257040969e-01 -8.9158295624038009e-04 4.3102591568369258e-01 3.1182302111978178e-07 7.9062793697218959e-08 1.1815353573137590e-08 -1.4819025398121920e-21 8.5041556033635524e-01 2.8475473631130677e+02 2.3666279668918531e+02 4.3021992498617767e-02 1.4907544807066559e-04 2.9755811907505449e-05
2.3812500000001130e+01 -8.0659840677787361e-06 -2.1506532735858999e-01 -8.9158817025669689e-04 4.3102591047211269e-01 3.0592633268991370e-07 7.7381876194850756e-08 1.1815448533157680e-08 -1.4819024433281549e-21 8.5053886393921452e-01 2.8475473631130848e+02 2.3665013807367180e+02 4.3022067397825790e-02 1.4906395750793189e-04 2.9751823642893970e-05
2.3875000000001151e+01 -8.0660016255816531e-06 -2.1506532207121129e-01 -8.9159345988698915e-04 4.3102590518538869e-01 3.0030441888969079e-07 7.5731329589034911e-08 1.1815545009803861e-08 -1.4819023499633510e-21 8.5066329934218887e-01 2.8475473631130478e+02 2.3663823578237819e+02 4.3022172962823853e-02 1.4905370845795529e-04 2.9748313825633680e-05
2.3937500000001162e+01 -8.0660190479446439e-06 -2.1506531670858769e-01 -8.9159882580087512e-04 4.3102589982382239e-01 2.9496129293077699e-07 7.4115075433138337e-08 1.1815642938478690e-08 -1.4819022573129799e-21 8.5078887354734878e-01 2.8475473631129972e+02 2.3662709655779881e+02 4.3022307676697742e-02 1.4904462972815979e-04 2.9745285720186199e-05
2.4000000000001180e+01 -8.0660363619743535e-06 -2.1506531126684070e-01 -8.9160427108470465e-04 4.3102589438343769e-01 2.8989830680660011e-07 7.2536695933295499e-08 1.1815742192283750e-08 -1.4819021646105909e-21 8.5091558887790042e-01 2.8475473631130478e+02 2.3661672216990499e+02 4.3022470224842888e-02 1.4903663668371669e-04 2.9742730831278579e-05
2.4062500000001190e+01 -8.0660533051841247e-06 -2.1506530574285920e-01 -8.9160979954596179e-04 4.3102588886106308e-01 2.8511417134610172e-07 7.0999290741036243e-08 1.1815842763258110e-08 -1.4819020718194060e-21 8.5104344319074043e-01 2.8475473631130728e+02 2.3660710897577599e+02 4.3022659113555017e-02 1.4902963440411549e-04 2.9740641959650230e-05
2.4125000000001201e+01 -8.0660690345627126e-06 -2.1506530013223771e-01 -8.9161541468726479e-04 4.3102588325219149e-01 2.8060502850996342e-07 6.9505306448370059e-08 1.1815944604821921e-08 -1.4819019788942010e-21 8.5117243005163357e-01 2.8475473631130598e+02 2.3659824992764160e+02 4.3022872922057767e-02 1.4902351739480650e-04 2.9739002947950878e-05
2.4187500000001219e+01 -8.0660846152428015e-06 -2.1506529444109551e-01 -8.9162110998285886e-04 4.3102587756288557e-01 2.7636465000907638e-07 6.8056730622024850e-08 1.1816047483222600e-08 -1.4819018856936450e-21 8.5130253891241237e-01 2.8475473631130581e+02 2.3659013570304180e+02 4.3023109470364168e-02 1.4901818406140379e-04 2.9737817841114980e-05
2.4250000000001229e+01 -8.0660994247024175e-06 -2.1506528866995511e-01 -8.9162688424399483e-04 4.3102587179362473e-01 2.7238455474895528e-07 6.6655024992091209e-08 1.1816151414246011e-08 -1.4819017921619319e-21 8.5143375542232713e-01 2.8475473631130558e+02 2.3658275325014719e+02 4.3023366825759461e-02 1.4901351866580690e-04 2.9737080532782561e-05
2.4312500000001251e+01 -8.0661169315531229e-06 -2.1506528282782969e-01 -8.9163272981331552e-04 4.3102586595340081e-01 2.6865429131247359e-07 6.5301175573647131e-08 1.1816255675465291e-08 -1.4819016991033290e-21 8.5156606182876948e-01 2.8475473631131001e+02 2.3657608574195521e+02 4.3023642502853489e-02 1.4900940358372619e-04 2.9736799062585401e-05
2.4375000000001261e+01 -8.0661345363377100e-06 -2.1506527691529420e-01 -8.9163864480796228e-04 4.3102586004266519e-01 2.6516162635271971e-07 6.3995739962742193e-08 1.1816360470280979e-08 -1.4819016060421270e-21 8.5169943715523933e-01 2.8475473631130200e+02 2.3657011315426851e+02 4.3023934489630343e-02 1.4900571972202499e-04 2.9736962887954511e-05
2.4437500000001279e+01 -8.0661519816697389e-06 -2.1506527093753999e-01 -8.9164462457002268e-04 4.3102585406652433e-01 2.6189283852383418e-07 6.2738716008876090e-08 1.1816465661170881e-08 -1.4819015129775819e-21 8.5183385718630178e-01 2.8475473631130922e+02 2.3656481297699330e+02 4.3024240502596102e-02 1.4900234206306729e-04 2.9737567108129110e-05
2.4500000000001290e+01 -8.0661686415669285e-06 -2.1506526490112310e-01 -8.9165066187694682e-04 4.3102584803147131e-01 2.5883297400475009e-07 6.1529713403450462e-08 1.1816571163604260e-08 -1.4819014199088310e-21 8.5196929467094729e-01 2.8475473631130711e+02 2.3656015904711359e+02 4.3024558200735058e-02 1.4899914116576541e-04 2.9738606605483870e-05
2.4562500000001300e+01 -8.0661851144770125e-06 -2.1506525881539831e-01 -8.9165674643719515e-04 4.3102584194682408e-01 2.5596606558732672e-07 6.0367898924145175e-08 1.1816676788604080e-08 -1.4819013268349260e-21 8.5210571954998005e-01 2.8475473631130478e+02 2.3655612369880609e+02 4.3024884826446202e-02 1.4899598650258941e-04 2.9740089132759550e-05
2.4625000000001322e+01 -8.0662018742123543e-06 -2.1506525269645710e-01 -8.9166286291467308e-04 4.3102583582865761e-01 2.5327539512624192e-07 5.9252017925568911e-08 1.1816782273723409e-08 -1.4819012337552050e-21 8.5224309910766849e-01 2.8475473631130711e+02 2.3655267636610390e+02 4.3025217512738509e-02 1.4899275401303861e-04 2.9742022372172560e-05
2.4687500000001329e+01 -8.0662191706820274e-06 -2.1506524655629750e-01 -8.9166899880940181e-04 4.3102582968897879e-01 2.5074374160556831e-07 5.8180505808543698e-08 1.1816887364810590e-08 -1.4819011406686020e-21 8.5238139814533442e-01 2.8475473631130751e+02 2.3654978480948910e+02 4.3025553550509937e-02 1.4898931720771781e-04 2.9744410452609711e-05
2.4750000000001350e+01 -8.0662353190940163e-06 -2.1506524039572911e-01 -8.9167515564089967e-04 4.3102582352849622e-01 2.4835359602455368e-07 5.7151457312669259e-08 1.1816992222324740e-08 -1.4819010475740479e-21 8.5252057901263145e-01 2.8475473631130711e+02 2.3654741419154641e+02 4.3025890902047018e-02 1.4898554351133329e-04 2.9747241332791951e-05
2.4812500000001361e+01 -8.0662501158827411e-06 -2.1506523422559509e-01 -8.9168131926764484e-04 4.3102581735800011e-01 2.4608738035787579e-07 5.6162704255337489e-08 1.1817096729187579e-08 -1.4819009544686590e-21 8.5266060195618010e-01 2.8475473631130069e+02 2.3654552846182270e+02 4.3026226805623458e-02 1.4898130600609990e-04 2.9750520286640249e-05
2.4875000000001371e+01 -8.0662649160939414e-06 -2.1506522806314229e-01 -8.9168747328214964e-04 4.3102581119473510e-01 2.4392771003139537e-07 5.5211804323640339e-08 1.1817200592418020e-08 -1.4819008613557020e-21 8.5280142559946093e-01 2.8475473631130421e+02 2.3654409009523511e+02 4.3026558127218499e-02 1.4897648373093469e-04 2.9754265567201571e-05
2.4937500000001389e+01 -8.0662788629382804e-06 -2.1506522192332339e-01 -8.9169360257726341e-04 4.3102580505364352e-01 2.4185753726344232e-07 5.4296150654760922e-08 1.1817303738343961e-08 -1.4819007682333850e-21 8.5294300726676620e-01 2.8475473631130882e+02 2.3654305964449560e+02 4.3026882041928963e-02 1.4897095804057239e-04 2.9758486250320921e-05
2.5000000000001400e+01 -8.0662913807172097e-06 -2.1506521582205901e-01 -8.9169969150290618e-04 4.3102579895061288e-01 2.3986030214580578e-07 5.3412968718348393e-08 1.1817406176866660e-08 -1.4819006750992450e-21 8.5308530329269672e-01 2.8475473631130558e+02 2.3654239668761730e+02 4.3027195807063788e-02 1.4896461452627201e-04 2.9763191112880549e-05
2.5062500000001421e+01 -8.0663057893237130e-06 -2.1506520977913809e-01 -8.9170571946803822e-04 4.3102579290546689e-01 2.3792009358144251e-07 5.2559435594089213e-08 1.1817507243011660e-08 -1.4819005821965980e-21 8.5322826916142047e-01 2.8475473631130711e+02 2.3654206052175161e+02 4.3027496269947930e-02 1.4895734641312311e-04 2.9768401993606399e-05
2.5125000000001432e+01 -8.0663209621512477e-06 -2.1506520380328689e-01 -8.9171168023249587e-04 4.3102578692693738e-01 2.3602170207363760e-07 5.1732541253544503e-08 1.1817606999528030e-08 -1.4819004894676720e-21 8.5337185974679663e-01 2.8475473631130637e+02 2.3654200874256401e+02 4.3027781253395243e-02 1.4894904540815941e-04 2.9774117011216420e-05
2.5187500000001450e+01 -8.0663361637311870e-06 -2.1506519789949280e-01 -8.9171756670396532e-04 4.3102578101993838e-01 2.3415079390890191e-07 5.0929381229664842e-08 1.1817705470858820e-08 -1.4819003967057499e-21 8.5351602948463412e-01 2.8475473631130978e+02 2.3654219940594041e+02 4.3028048625162012e-02 1.4893960858868279e-04 2.9780335521309611e-05
2.5250000000001460e+01 -8.0663516346530142e-06 -2.1506519208389471e-01 -8.9172336418985143e-04 4.3102577520064750e-01 2.3229395269952241e-07 5.0147125388115349e-08 1.1817802527023830e-08 -1.4819003039087669e-21 8.5366073261658970e-01 2.8475473631130723e+02 2.3654258963119341e+02 4.3028295888138279e-02 1.4892894676670100e-04 2.9787068757556839e-05
2.5312500000001471e+01 -8.0663671641514540e-06 -2.1506518636155020e-01 -8.9172906700706349e-04 4.3102576947409088e-01 2.3043876848130550e-07 4.9382999963960303e-08 1.1817898193573899e-08 -1.4819002110746330e-21 8.5380592362853169e-01 2.8475473631130637e+02 2.3654313672224410e+02 4.3028521119938337e-02 1.4891696806150259e-04 2.9794314561479051e-05
2.5375000000001489e+01 -8.0663823268040003e-06 -2.1506518073731601e-01 -8.9173467064018513e-04 4.3102576384506619e-01 2.2857386127588299e-07 4.8634253191776427e-08 1.1817992440008880e-08 -1.4819001182013061e-21 8.5395155746061269e-01 2.8475473631130762e+02 2.3654379854059729e+02 4.3028722656189997e-02 1.4890358849990951e-04 2.9802066052540899e-05
2.5437500000001499e+01 -8.0663964374630120e-06 -2.1506517522056631e-01 -8.9174016556205573e-04 4.3102575832297529e-01 2.2668894425532409e-07 4.7898400811432250e-08 1.1818085301946400e-08 -1.4819000252867200e-21 8.5409758981324368e-01 2.8475473631130649e+02 2.3654453250585581e+02 4.3028898542971317e-02 1.4888873933398850e-04 2.9810328454330639e-05
2.5500000000001521e+01 -8.0664096339353879e-06 -2.1506516982309640e-01 -8.9174553977610727e-04 4.3102575291965439e-01 2.2477480636795189e-07 4.7173033896820183e-08 1.1818176732837890e-08 -1.4818999323288030e-21 8.5424397744415259e-01 2.8475473631130518e+02 2.3654529749703929e+02 4.3029046850330613e-02 1.4887235734504901e-04 2.9819108196517850e-05
2.5562500000001531e+01 -8.0664226988964204e-06 -2.1506516455030111e-01 -8.9175078863067017e-04 4.3102574764052792e-01 2.2282335711895739e-07 4.6455944321498248e-08 1.1818266652530930e-08 -1.4818998393255000e-21 8.5439067835898519e-01 2.8475473631130922e+02 2.3654605310138089e+02 4.3029166109920580e-02 1.4885438216695519e-04 2.9828403585429870e-05
2.5625000000001549e+01 -8.0664361068454421e-06 -2.1506515940895701e-01 -8.9175590474585803e-04 4.3102574249230791e-01 2.2082761367985929e-07 4.5745131308377693e-08 1.1818354878857949e-08 -1.4818997462747481e-21 8.5453765195685338e-01 2.8475473631130251e+02 2.3654675975026061e+02 4.3029254937737127e-02 1.4883476560724780e-04 2.9838213523526390e-05
2.5687500000001560e+01 -8.0664482176341188e-06 -2.1506515440166701e-01 -8.9176088611985210e-04 4.3102573747759260e-01 2.1878171295260559e-07 4.5038877052679409e-08 1.1818441670573730e-08 -1.4818996531744680e-21 8.5468485914961778e-01 2.8475473631130228e+02 2.3654737996643871e+02 4.3029312239279673e-02 1.4881346235164791e-04 2.9848530565937860e-05
2.5750000000001570e+01 -8.0664594988809719e-06 -2.1506514953646050e-01 -8.9176572437800331e-04 4.3102573260443772e-01 2.1668086846835430e-07 4.4335735402369878e-08 1.1818527047411140e-08 -1.4818995600225590e-21 8.5483226247130795e-01 2.8475473631131001e+02 2.3654787726471480e+02 4.3029336707446908e-02 1.4879044191641309e-04 2.9859357582302310e-05
2.5812500000001592e+01 -8.0664714589408336e-06 -2.1506514481629280e-01 -8.9177041705409835e-04 4.3102572787582288e-01 2.1452132316660010e-07 4.3634438662566687e-08 1.1818610818475160e-08 -1.4818994668171690e-21 8.5497982612914991e-01 2.8475473631130677e+02 2.3654821795089711e+02 4.3029327440593963e-02 1.4876567967523919e-04 2.9870690305962369e-05
2.5875000000001599e+01 -8.0664852773432394e-06 -2.1506514024898210e-01 -8.9177495606860928e-04 4.3102572329960082e-01 2.1230033184611489e-07 4.2933954986974673e-08 1.1818692743526821e-08 -1.4818993735565150e-21 8.5512751604594672e-01 2.8475473631130581e+02 2.3654837043160481e+02 4.3029283508832783e-02 1.4873916584374160e-04 2.9882527849709549e-05
2.5937500000001620e+01 -8.0664983287108907e-06 -2.1506513583160619e-01 -8.9177934580317178e-04 4.3102571887282659e-01 2.1001614375923029e-07 4.2233690740963968e-08 1.1818772901602229e-08 -1.4818992802387511e-21 8.5529787143271596e-01 2.8475473631130421e+02 2.3654830477229541e+02 4.3029204875568043e-02 1.4871089301962990e-04 2.9894849440747829e-05
2.6000000000001631e+01 -8.0665113042836266e-06 -2.1506513155655640e-01 -8.9178359244748565e-04 4.3102571458786387e-01 2.0766792988973030e-07 4.1533409085511927e-08 1.1818849596526680e-08 -1.4818991868620889e-21 8.5547572002079331e-01 2.8475473631130501e+02 2.3654799390439030e+02 4.3029091419950323e-02 1.4868086304342280e-04 2.9907640930954479e-05
2.6062500000001641e+01 -8.0665246514201465e-06 -2.1506512743226641e-01 -8.9178768722062731e-04 4.3102571045320898e-01 2.0525569816404509e-07 4.0832987927635171e-08 1.1818924227583700e-08 -1.4818990934248311e-21 8.5565367633551448e-01 2.8475473631130723e+02 2.3654741374769361e+02 4.3028942720664022e-02 1.4864908875814479e-04 2.9920897378673691e-05
2.6125000000001659e+01 -8.0665381502102957e-06 -2.1506512346117010e-01 -8.9179162923008325e-04 4.3102570647128841e-01 2.0278024697008551e-07 4.0132417540363599e-08 1.1818997348195810e-08 -1.4818989999253860e-21 8.5583173616592767e-01 2.8475473631130637e+02 2.3654654275962670e+02 4.3028758858765392e-02 1.4861559119480901e-04 2.9934603855156421e-05
2.6187500000001670e+01 -8.0665503966234671e-06 -2.1506511963529351e-01 -8.9179542620902469e-04 4.3102570263409462e-01 2.0024310151236231e-07 3.9432060512076863e-08 1.1819069345347320e-08 -1.4818989063622261e-21 8.5600989295281815e-01 2.8475473631130728e+02 2.3654536221689861e+02 4.3028540514460353e-02 1.4858039659188779e-04 2.9948733335727540e-05
2.6250000000001691e+01 -8.0665627767160508e-06 -2.1506511595445671e-01 -8.9179907773333071e-04 4.3102569894146409e-01 1.9764643385966690e-07 3.8732503528441519e-08 1.1819140047638400e-08 -1.4818988127339150e-21 8.5618813951192763e-01 2.8475473631130410e+02 2.3654385672081671e+02 4.3028287967833000e-02 1.4854354293673231e-04 2.9963272610981268e-05
2.6312500000001702e+01 -8.0665744671695622e-06 -2.1506511241546550e-01 -8.9180258789074165e-04 4.3102569539022351e-01 1.9499296867915109e-07 3.8034411012346197e-08 1.1819209673507270e-08 -1.4818987190411310e-21 8.5636646861020427e-01 2.8475473631130478e+02 2.3654201369277649e+02 4.3028001985246221e-02 1.4850507770236630e-04 2.9978198444450441e-05
2.6375000000001720e+01 -8.0665848185652011e-06 -2.1506510901208731e-01 -8.9180596217469914e-04 4.3102569197413387e-01 1.9228590752011239e-07 3.7338581240604827e-08 1.1819278368771130e-08 -1.4818986253031351e-21 8.5654487321162232e-01 2.8475473631130387e+02 2.3653982350318640e+02 4.3027683565783792e-02 1.4846505703954929e-04 2.9993484152832621e-05
2.6437500000001730e+01 -8.0665941823725516e-06 -2.1506510574472090e-01 -8.9180920035156197e-04 4.3102568869362218e-01 1.8952887197073669e-07 3.6645967865753112e-08 1.1819346218988470e-08 -1.4818985315243850e-21 8.5672334659870786e-01 2.8475473631130137e+02 2.3653727910659791e+02 4.3027333346864600e-02 1.4842354466471620e-04 3.0009115769161690e-05
2.6500000000001741e+01 -8.0666045690735385e-06 -2.1506510261298090e-01 -8.9181230250188277e-04 4.3102568554833931e-01 1.8672581521314739e-07 3.5957559305445519e-08 1.1819413000551169e-08 -1.4818984378737839e-21 8.5690188246451615e-01 2.8475473631130359e+02 2.3653437687887441e+02 4.3026952131241067e-02 1.4838061266172120e-04 3.0025077619620249e-05
2.6562500000001759e+01 -8.0666175470660917e-06 -2.1506509961604800e-01 -8.9181527083611537e-04 4.3102568253750628e-01 1.8388092548939930e-07 3.5274336512093849e-08 1.1819478443885851e-08 -1.4818983442486981e-21 8.5708047496363104e-01 2.8475473631130677e+02 2.3653111640734031e+02 4.3026541006805530e-02 1.4833634016866651e-04 3.0041349282784179e-05
2.6625000000001769e+01 -8.0666296349144175e-06 -2.1506509673806121e-01 -8.9181812064026542e-04 4.3102567964521799e-01 1.8099860846630720e-07 3.4597422835236787e-08 1.1819543118499779e-08 -1.4818982506103720e-21 8.5725911863895077e-01 2.8475473631130637e+02 2.3652750013232591e+02 4.3026102140768643e-02 1.4829080920410409e-04 3.0057884340704890e-05
2.6687500000001791e+01 -8.0666415560361695e-06 -2.1506509397567361e-01 -8.9182085543833571e-04 4.3102567686815269e-01 1.7808339084233740e-07 3.3927998158518011e-08 1.1819606963051830e-08 -1.4818981569578290e-21 8.5743780841995243e-01 2.8475473631130620e+02 2.3652353325712670e+02 4.3025636932914169e-02 1.4824411298149521e-04 3.0074658610644321e-05
2.6750000000001801e+01 -8.0666523569705335e-06 -2.1506509132266030e-01 -8.9182348072174098e-04 4.3102567420009857e-01 1.7513983955902821e-07 3.3267162552464562e-08 1.1819670187489810e-08 -1.4818980632902350e-21 8.5761653968864249e-01 2.8475473631130762e+02 2.3651922368986510e+02 4.3025147025558992e-02 1.4819634833973449e-04 3.0091643384899431e-05
2.6812500000001819e+01 -8.0666628320170093e-06 -2.1506508877465899e-01 -8.9182600172496302e-04 4.3102567163670391e-01 1.7217252166393809e-07 3.2615920353921368e-08 1.1819732716532379e-08 -1.4818979696068600e-21 8.5779530830797945e-01 2.8475473631130512e+02 2.3651458181195750e+02 4.3024634157237673e-02 1.4814761855742959e-04 3.0108809654348381e-05
2.6875000000001830e+01 -8.0666730392051128e-06 -2.1506508632484639e-01 -8.9182842485128339e-04 4.3102566917118768e-01 1.6918596503389420e-07 3.1975189836807477e-08 1.1819794589529300e-08 -1.4818978759070740e-21 8.5797411057548756e-01 2.8475473631130848e+02 2.3650962045409241e+02 4.3024100210092432e-02 1.4809803050456959e-04 3.0126126631125510e-05
2.6937500000001840e+01 -8.0666829525267530e-06 -2.1506508396736659e-01 -8.9183075587256412e-04 4.3102566679771082e-01 1.6618458785465080e-07 3.1345869078080678e-08 1.1819855858927470e-08 -1.4818977821903009e-21 8.5815294318056801e-01 2.8475473631130330e+02 2.3650435488405390e+02 4.3023547158608247e-02 1.4804769915951059e-04 3.0143562321825689e-05
2.7000000000001862e+01 -8.0666929337134252e-06 -2.1506508169780891e-01 -8.9183299929508403e-04 4.3102566451191371e-01 1.6317269268332829e-07 3.0728742855275822e-08 1.1819916489998950e-08 -1.4818976884560539e-21 8.5833180316801927e-01 2.8475473631130251e+02 2.3649880274692359e+02 4.3022976902792907e-02 1.4799673889869639e-04 3.0161088031336921e-05
2.7062500000001869e+01 -8.0667018380427374e-06 -2.1506507951261500e-01 -8.9183515871386952e-04 4.3102566231026912e-01 1.6015440888131861e-07 3.0124395730054907e-08 1.1819976728921950e-08 -1.4818975947031559e-21 8.5851068790830709e-01 2.8475473631130592e+02 2.3649298380751469e+02 4.3022391488065137e-02 1.4794527601188199e-04 3.0178671893495659e-05
2.7125000000001890e+01 -8.0667103602956667e-06 -2.1506507740513819e-01 -8.9183724094580143e-04 4.3102566018615113e-01 1.5713369506109949e-07 2.9533392522234170e-08 1.1820036565457331e-08 -1.4818975009298069e-21 8.5868959509161058e-01 2.8475473631130438e+02 2.3648692028783699e+02 4.3021793189875437e-02 1.4789343852632191e-04 3.0196277798449910e-05
2.7187500000001901e+01 -8.0667194823234475e-06 -2.1506507536929731e-01 -8.9183925240668394e-04 4.3102565813349419e-01 1.5411431078891869e-07 2.8956126656077471e-08 1.1820095915050641e-08 -1.4818974071345510e-21 8.5886852271339531e-01 2.8475473631130438e+02 2.3648063679031171e+02 4.3021184065306618e-02 1.4784134636800441e-04 3.0213876670255999e-05
2.7250000000001911e+01 -8.0667301299382107e-06 -2.1506507340221140e-01 -8.9184119485225682e-04 4.3102565614947741e-01 1.5109981754511771e-07 2.8392845805230751e-08 1.1820154607025389e-08 -1.4818973133156060e-21 8.5904746909378116e-01 2.8475473631130620e+02 2.3647415788321621e+02 4.3020566145381099e-02 1.4778913281396599e-04 3.0231440065696559e-05
2.7312500000001929e+01 -8.0667403453512666e-06 -2.1506507149667539e-01 -8.9184307649301843e-04 4.3102565422689632e-01 1.4809361302384030e-07 2.7843702530281339e-08 1.1820213013054971e-08 -1.4818972194714089e-21 8.5922643285929046e-01 2.8475473631130478e+02 2.3646750924293849e+02 4.3019941931238898e-02 1.4773692694673070e-04 3.0248927507740010e-05
2.7375000000001940e+01 -8.0667503824972297e-06 -2.1506506964960459e-01 -8.9184490051782679e-04 4.3102565236273033e-01 1.4509891020892410e-07 2.7308792968833439e-08 1.1820271133219849e-08 -1.4818971256003880e-21 8.5940541290018824e-01 2.8475473631130188e+02 2.3646071803017949e+02 4.3019313577430017e-02 1.4768486135628499e-04 3.0266307861727191e-05
2.7437500000001961e+01 -8.0667595859410771e-06 -2.1506506785157140e-01 -8.9184667594908529e-04 4.3102565054757108e-01 1.4211875178991130e-07 2.6788100486233649e-08 1.1820329118097440e-08 -1.4818970317012579e-21 8.5958440836677352e-01 2.8475473631130978e+02 2.3645381280682861e+02 4.3018683618468931e-02 1.4763306520033931e-04 3.0283541025189921e-05
2.7500000000001972e+01 -8.0667679283698062e-06 -2.1506506609738671e-01 -8.9184840822530240e-04 4.3102564877628002e-01 1.3915603237965749e-07 2.6281520130928340e-08 1.1820387041016770e-08 -1.4818969377728260e-21 8.5976341867073647e-01 2.8475473631131138e+02 2.3644682381938330e+02 4.3018054315973803e-02 1.4758166730504199e-04 3.0300593566729670e-05
2.7562500000001990e+01 -8.0667758754568559e-06 -2.1506506438298831e-01 -8.9185010116870722e-04 4.3102564704483909e-01 1.3621350174762211e-07 2.5788808886023629e-08 1.1820444913614230e-08 -1.4818968438140709e-21 8.5994244348441828e-01 2.8475473631130268e+02 2.3643978233144949e+02 4.3017427723672272e-02 1.4753079240566500e-04 3.0317437391305471e-05
2.7625000000002000e+01 -8.0667847605406579e-06 -2.1506506270870179e-01 -8.9185175444958704e-04 4.3102564535363830e-01 1.3329378010894321e-07 2.5309554622691781e-08 1.1820502504339561e-08 -1.4818967498239811e-21 8.6012148273511935e-01 2.8475473631130598e+02 2.3643272025803600e+02 4.3016805794868433e-02 1.4748057430495799e-04 3.0334046540603621e-05
2.7687500000002011e+01 -8.0667927710219438e-06 -2.1506506106769099e-01 -8.9185337471847095e-04 4.3102564369586233e-01 1.3039939519649241e-07 2.4843416014159989e-08 1.1820560169069049e-08 -1.4818966558017100e-21 8.6030053661448336e-01 2.8475473631130541e+02 2.3642567004544861e+02 4.3016190807324599e-02 1.4743113589071329e-04 3.0350386143315340e-05
2.7750000000002029e+01 -8.0668004332174052e-06 -2.1506505945941901e-01 -8.9185496295999395e-04 4.3102564207101179e-01 1.2753278692067460e-07 2.4389919385983030e-08 1.1820617816140401e-08 -1.4818965617465259e-21 8.6047960556979541e-01 2.8475473631130160e+02 2.3641866437995839e+02 4.3015584687097888e-02 1.4738260291267781e-04 3.0366429519922220e-05
2.7812500000002039e+01 -8.0668075726433304e-06 -2.1506505787866759e-01 -8.9185652457035179e-04 4.3102564047393638e-01 1.2469633726107371e-07 2.3948586900759101e-08 1.1820675512831500e-08 -1.4818964676578080e-21 8.6065869028367803e-01 2.8475473631130490e+02 2.3641173622093939e+02 4.3014989618104398e-02 1.4733509627163480e-04 3.0382143154775809e-05
2.7875000000002061e+01 -8.0668149237943107e-06 -2.1506505631901021e-01 -8.9185806558810020e-04 4.3102563889822931e-01 1.2189236680588829e-07 2.3518871560986499e-08 1.1820733193311799e-08 -1.4818963735349680e-21 8.6083779168606589e-01 2.8475473631130779e+02 2.3640491849790919e+02 4.3014407704074567e-02 1.4728873233220991e-04 3.0397495520840540e-05
2.7937500000002071e+01 -8.0668228543762898e-06 -2.1506505477818541e-01 -8.9185958895965356e-04 4.3102563734166288e-01 1.1912315185930841e-07 2.3100215782220018e-08 1.1820790833546139e-08 -1.4818962793773910e-21 8.6101691097094657e-01 2.8475473631130711e+02 2.3639824388937370e+02 4.3013840759792067e-02 1.4724362276930881e-04 3.0412461063378340e-05
2.8000000000002089e+01 -8.0668311594699073e-06 -2.1506505325197089e-01 -8.9186109770445160e-04 4.3102563580005560e-01 1.1639096201692721e-07 2.2692053008505411e-08 1.1820848483235190e-08 -1.4818961851846110e-21 8.6119604959358553e-01 2.8475473631129921e+02 2.3639174460795411e+02 4.3013290579881583e-02 1.4719987518672689e-04 3.0427013393701230e-05
2.8062500000002100e+01 -8.0668393977589577e-06 -2.1506505173896889e-01 -8.9186259454304315e-04 4.3102563427205709e-01 1.1369805854025951e-07 2.2293781035851451e-08 1.1820906202552170e-08 -1.4818960909559641e-21 8.6137520926210809e-01 2.8475473631130319e+02 2.3638545229563570e+02 4.3012758939823370e-02 1.4715759707990210e-04 3.0441125651559130e-05
2.8125000000002110e+01 -8.0668478397557016e-06 -2.1506505023367639e-01 -8.9186408410890780e-04 4.3102563275221439e-01 1.1104671029273990e-07 2.1904886179749371e-08 1.1820963967895410e-08 -1.4818959966906539e-21 8.6155439196630967e-01 2.8475473631130183e+02 2.3637939786566909e+02 4.3012247577337757e-02 1.4711688528831301e-04 3.0454771648850439e-05
2.8187500000002132e+01 -8.0668556806107285e-06 -2.1506504873160120e-01 -8.9186557182613022e-04 4.3102563123602111e-01 1.0843919144263421e-07 2.1524871638473270e-08 1.1821021919997980e-08 -1.4818959023879900e-21 8.6173360000572141e-01 2.8475473631130609e+02 2.3637361131734960e+02 4.3011758191189950e-02 1.4707783283615119e-04 3.0467924754071778e-05
2.8250000000002139e+01 -8.0668628770512528e-06 -2.1506504722751760e-01 -8.9186706238537396e-04 4.3102562971830222e-01 1.0587776918937100e-07 2.1153233023282900e-08 1.1821080105911790e-08 -1.4818958080473980e-21 8.6191283595511747e-01 2.8475473631130251e+02 2.3636812154568341e+02 4.3011292380155802e-02 1.4704052363097921e-04 3.0480559443501280e-05
2.8312500000002160e+01 -8.0668693700753142e-06 -2.1506504571869070e-01 -8.9186855815831675e-04 4.3102562819635409e-01 1.0336469636889420e-07 2.0789484997828969e-08 1.1821138541190770e-08 -1.4818957136684100e-21 8.6209210262708302e-01 2.8475473631130478e+02 2.3636295610855410e+02 4.3010851462376480e-02 1.4700503748089249e-04 3.0492655582957409e-05
2.8375000000002171e+01 -8.0668752288445775e-06 -2.1506504420399231e-01 -8.9187006054808229e-04 4.3102562666908989e-01 1.0090221323833060e-07 2.0433199972760541e-08 1.1821197255763170e-08 -1.4818956192506430e-21 8.6227140305034644e-01 2.8475473631130347e+02 2.3635814117546221e+02 4.3010436657372177e-02 1.4697145210773981e-04 3.0504194441946540e-05
2.8437500000002181e+01 -8.0668814517180971e-06 -2.1506504268108970e-01 -8.9187157185038760e-04 4.3102562513420511e-01 9.8492524421664292e-08 2.0083915406909171e-08 1.1821256111538590e-08 -1.4818955247938321e-21 8.6245074046494385e-01 2.8475473631130302e+02 2.3635370129939349e+02 4.3010049069043710e-02 1.4693983449197919e-04 3.0515159481339418e-05
2.8500000000002199e+01 -8.0668878983571622e-06 -2.1506504114748981e-01 -8.9187309495691294e-04 4.3102562358923829e-01 9.6137788778714693e-08 1.9741189004491751e-08 1.1821315136536099e-08 -1.4818954302978110e-21 8.6263011833348335e-01 2.8475473631130188e+02 2.3634965935308770e+02 4.3009689801941878e-02 1.4691024901757161e-04 3.0525532753759270e-05
2.8562500000002210e+01 -8.0668937385905545e-06 -2.1506503960026169e-01 -8.9187463258705746e-04 4.3102562203125672e-01 9.3840135184700800e-08 1.9404753853392489e-08 1.1821374454662020e-08 -1.4818953357625110e-21 8.6280954031881962e-01 2.8475473631130927e+02 2.3634603612623511e+02 4.3009359811859299e-02 1.4688274950902140e-04 3.0535297878863433e-05
2.8625000000002231e+01 -8.0668990095379463e-06 -2.1506503803589491e-01 -8.9187618815868221e-04 4.3102562045677312e-01 9.1601632400736810e-08 1.9074375956518371e-08 1.1821434085798760e-08 -1.4818952411879550e-21 8.6298901024996288e-01 2.8475473631130421e+02 2.3634285052315681e+02 4.3009060028341137e-02 1.4685738511735109e-04 3.0544438754444903e-05
2.8687500000002242e+01 -8.0669038940638033e-06 -2.1506503645158151e-01 -8.9187776457659682e-04 4.3102561886300078e-01 8.9424258014187554e-08 1.8749831498131101e-08 1.1821494046604999e-08 -1.4818951465742359e-21 8.6316853209843147e-01 2.8475473631130598e+02 2.3634011946474800e+02 4.3008791215537343e-02 1.4683419694315000e-04 3.0552942045666540e-05
2.8750000000002260e+01 -8.0669089745304988e-06 -2.1506503484544459e-01 -8.9187936381145984e-04 4.3102561724806421e-01 8.7309892038168030e-08 1.8430937562175401e-08 1.1821554266212580e-08 -1.4818950519214571e-21 8.6334810996270228e-01 2.8475473631130268e+02 2.3633785759782000e+02 4.3008554002388642e-02 1.4681322153019979e-04 3.0560796589678618e-05
2.8812500000002270e+01 -8.0669146436511655e-06 -2.1506503321364870e-01 -8.9188098942199979e-04 4.3102561560813929e-01 8.5260286441916506e-08 1.8117530684949291e-08 1.1821614647352230e-08 -1.4818949572297461e-21 8.6352774804764942e-01 2.8475473631130473e+02 2.3633607722559921e+02 4.3008348955033429e-02 1.4679448398640689e-04 3.0567991423810108e-05
2.8875000000002281e+01 -8.0669203126112264e-06 -2.1506503155441620e-01 -8.9188264334483561e-04 4.3102561394145572e-01 8.3277082041720295e-08 1.7809533074898272e-08 1.1821675289472341e-08 -1.4818948624992849e-21 8.6370745063386511e-01 2.8475473631130387e+02 2.3633478837905611e+02 4.3008176457477287e-02 1.4677800353576261e-04 3.0574518056093672e-05
2.8937500000002299e+01 -8.0669258324776456e-06 -2.1506502986620149e-01 -8.9188432706184745e-04 4.3102561224645602e-01 8.1361777600914034e-08 1.7506947393979921e-08 1.1821736226507850e-08 -1.4818947677303050e-21 8.6388722204789814e-01 2.8475473631130751e+02 2.3633399843392519e+02 4.3008036770687173e-02 1.4676379386262411e-04 3.0580370186519583e-05
2.9000000000002309e+01 -8.0669313774538246e-06 -2.1506502814556649e-01 -8.9188604422339658e-04 4.3102561051970228e-01 7.9515698539746386e-08 1.7209761683312209e-08 1.1821797425130821e-08 -1.4818946729230739e-21 8.6406706663404009e-01 2.8475473631130052e+02 2.3633371219140810e+02 4.3007930191394698e-02 1.4675186089346009e-04 3.0585540035863202e-05
2.9062500000002331e+01 -8.0669365389974889e-06 -2.1506502639083111e-01 -8.9188779621262107e-04 4.3102560875953472e-01 7.7740001197275426e-08 1.6918070397650909e-08 1.1821858945635890e-08 -1.4818945780779011e-21 8.6424698872661920e-01 2.8475473631130518e+02 2.3633393204844089e+02 4.3007856796560197e-02 1.4674220533478300e-04 3.0590023759254523e-05
2.9125000000002341e+01 -8.0669414244592157e-06 -2.1506502460039359e-01 -8.9188958459228852e-04 4.3102560696431852e-01 7.6035650844519054e-08 1.6631993894769922e-08 1.1821920787511720e-08 -1.4818944831951390e-21 8.6442699262206402e-01 2.8475473631130541e+02 2.3633465767664259e+02 4.3007816540857911e-02 1.4673481991079061e-04 3.0593819636131363e-05
2.9187500000002359e+01 -8.0669460600474241e-06 -2.1506502277309950e-01 -8.9189141068845310e-04 4.3102560513291271e-01 7.4403410029245599e-08 1.6351681086393881e-08 1.1821982944332180e-08 -1.4818943882751770e-21 8.6460708255161478e-01 2.8475473631130762e+02 2.3633588662054771e+02 4.3007809274056577e-02 1.4672969033378440e-04 3.0596927013639228e-05
2.9250000000002370e+01 -8.0669509037734151e-06 -2.1506502090747251e-01 -8.9189327574181680e-04 4.3102560326383238e-01 7.2843823337580078e-08 1.6077303084052938e-08 1.1822045335752459e-08 -1.4818942933184330e-21 8.6478726265562555e-01 2.8475473631130268e+02 2.3633761406735559e+02 4.3007834738553977e-02 1.4672679676212670e-04 3.0599347041305669e-05
2.9312500000002380e+01 -8.0669556061069677e-06 -2.1506501900220881e-01 -8.9189518108320580e-04 4.3102560135577439e-01 7.1357210080498162e-08 1.5809048076930270e-08 1.1822108005107330e-08 -1.4818941983253450e-21 8.6496753695811690e-01 2.8475473631130478e+02 2.3633983340190619e+02 4.3007892616582853e-02 1.4672611260171429e-04 3.0601081184661262e-05
2.9375000000002402e+01 -8.0669600605855356e-06 -2.1506501705700881e-01 -8.9189712703618854e-04 4.3102559940839208e-01 6.9943666546532181e-08 1.5547147653132290e-08 1.1822170961319061e-08 -1.4818941032962389e-21 8.6514790934135832e-01 2.8475473631130268e+02 2.3634253505370179e+02 4.3007982413664061e-02 1.4672760484699880e-04 3.0602134208135107e-05
2.9437500000002409e+01 -8.0669643002326635e-06 -2.1506501507082609e-01 -8.9189911465628992e-04 4.3102559742063967e-01 6.8603057351376018e-08 1.5291841119979962e-08 1.1822234193835729e-08 -1.4818940082308420e-21 8.6532838352171382e-01 2.8475473631130302e+02 2.3634570776900441e+02 4.3008103577282561e-02 1.4673123368381859e-04 3.0602511856851923e-05
2.9500000000002430e+01 -8.0669683422425663e-06 -2.1506501304291351e-01 -8.9190114445634897e-04 4.3102559539174651e-01 6.7335008962272127e-08 1.5043381287122560e-08 1.1822297690757240e-08 -1.4818939131288979e-21 8.6550896302693181e-01 2.8475473631130251e+02 2.3634933824859559e+02 4.3008255449813862e-02 1.4673695362440049e-04 3.0602221355869238e-05
2.9562500000002441e+01 -8.0669721947878073e-06 -2.1506501097368849e-01 -8.9190321611583919e-04 4.3102559332210061e-01 6.6138910033769521e-08 1.4802027309566810e-08 1.1822361439292640e-08 -1.4818938179903810e-21 8.6568965117485097e-01 2.8475473631130302e+02 2.3635341122380379e+02 4.3008437279158138e-02 1.4674471602302581e-04 3.0601271364643369e-05
2.9625000000002451e+01 -8.0669759029500991e-06 -2.1506500886300350e-01 -8.9190532967203589e-04 4.3102559121153672e-01 6.5013906616460169e-08 1.4568038926997940e-08 1.1822425416843070e-08 -1.4818937228154500e-21 8.6587045105362737e-01 2.8475473631130359e+02 2.3635790946512321e+02 4.3008648232288928e-02 1.4675446639684069e-04 3.0599672018447789e-05
2.9687500000002469e+01 -8.0669798408199539e-06 -2.1506500671099149e-01 -8.9190748507818318e-04 4.3102558906015909e-01 6.3958901861622675e-08 1.4341616213090761e-08 1.1822489542143450e-08 -1.4818936276044321e-21 8.6605136550380057e-01 2.8475473631130859e+02 2.3636281418244269e+02 4.3008887355500569e-02 1.4676614227346780e-04 3.0597435504283540e-05
2.9750000000002480e+01 -8.0669835988740567e-06 -2.1506500451736069e-01 -8.9190968242724067e-04 4.3102558686764880e-01 6.2972575616570394e-08 1.4122993266856671e-08 1.1822553871476450e-08 -1.4818935323577700e-21 8.6623239710228106e-01 2.8475473631131058e+02 2.3636810470195971e+02 4.3009153701202653e-02 1.4677967920802621e-04 3.0594573370844617e-05
2.9812500000002501e+01 -8.0669872052196916e-06 -2.1506500228335881e-01 -8.9191192044046463e-04 4.3102558463522572e-01 6.2053378494677367e-08 1.3912399026410351e-08 1.1822618404713891e-08 -1.4818934370760120e-21 8.6641354814813443e-01 2.8475473631131138e+02 2.3637375881786031e+02 4.3009446181811413e-02 1.4679500892632080e-04 3.0591099938695332e-05
2.9875000000002512e+01 -8.0669906729475919e-06 -2.1506500001053350e-01 -8.9191419746932014e-04 4.3102558236441751e-01 6.1199538506742487e-08 1.3710040836812020e-08 1.1822683109835059e-08 -1.4818933417597730e-21 8.6659482065019011e-01 2.8475473631130319e+02 2.3637975346153581e+02 4.3009763618397243e-02 1.4681205911844160e-04 3.0587031210618010e-05
2.9937500000002530e+01 -8.0669939788026492e-06 -2.1506499769882639e-01 -8.9191651387662363e-04 4.3102558005513408e-01 6.0409071049000023e-08 1.3516095869263801e-08 1.1822747968971810e-08 -1.4818932464097211e-21 8.6677621631687174e-01 2.8475473631130080e+02 2.3638606391059130e+02 4.3010104867433931e-02 1.4683075253316420e-04 3.0582382569795043e-05
3.0000000000002540e+01 -8.0669972377090810e-06 -2.1506499534881421e-01 -8.9191886860060399e-04 4.3102557770789990e-01 5.9679790414093571e-08 1.3330695520307829e-08 1.1822812953724789e-08 -1.4818931510265570e-21 8.6695773654842301e-01 2.8475473631129978e+02 2.3639266433230770e+02 4.3010468672065018e-02 1.4685100939625990e-04 3.0577171369364122e-05

